Can we learn better with hard samples?

In deep learning, mini-batch training is commonly used to optimize network parameters. However, the traditional mini-batch method may not learn the under-represented samples and complex patterns in the data, leading to a longer time for generalization. To address this problem, a variant of the traditional algorithm has been proposed, which trains the network focusing on mini-batches with high loss. The study evaluates the effectiveness of the proposed training using various deep neural networks trained on three benchmark datasets (CIFAR-10, CIFAR-100, and STL-10). The deep neural networks used in the study are ResNet-18, ResNet-50, Efficient Net B4, EfficientNetV2-S, and MobilenetV3-S. The experimental results showed that the proposed method can significantly improve the test accuracy and speed up the convergence compared to the traditional mini-batch training method. Furthermore, we introduce a hyper-parameter delta ({\delta}) that decides how many mini-batches are considered for training. Experiments on various values of {\delta} found that the performance of the proposed method for smaller {\delta} values generally results in similar test accuracy and faster generalization. We show that the proposed method generalizes in 26.47% less number of epochs than the traditional mini-batch method in EfficientNet-B4 on STL-10. The proposed method also improves the test top-1 accuracy by 7.26% in ResNet-18 on CIFAR-100.

==> efb4_stl10.csv <==
iter,delta_1.0_resnet18_cifar10_64_TrainLoss,delta_1.0_resnet18_cifar10_64_TrainTop-1Accuracy,delta_1.0_resnet18_cifar10_64_TrainTop-5Accuracy,delta_1.0_resnet18_cifar10_64_ValLoss,delta_1.0_resnet18_cifar10_64_ValTop-1Accuracy,delta_1.0_resnet18_cifar10_64_ValTop-5Accuracy,delta_1.0_resnet18_cifar10_128_TrainLoss,delta_1.0_resnet18_cifar10_128_TrainTop-1Accuracy,delta_1.0_resnet18_cifar10_128_TrainTop-5Accuracy,delta_1.0_resnet18_cifar10_128_ValLoss,delta_1.0_resnet18_cifar10_128_ValTop-1Accuracy,delta_1.0_resnet18_cifar10_128_ValTop-5Accuracy,delta_1.0_resnet18_cifar10_256_TrainLoss,delta_1.0_resnet18_cifar10_256_TrainTop-1Accuracy,delta_1.0_resnet18_cifar10_256_TrainTop-5Accuracy,delta_1.0_resnet18_cifar10_256_ValLoss,delta_1.0_resnet18_cifar10_256_ValTop-1Accuracy,delta_1.0_resnet18_cifar10_256_ValTop-5Accuracy,delta_0.8_efficientnet_b4_stl10_TrainLoss,delta_0.8_efficientnet_b4_stl10_TrainTop-1Accuracy,delta_0.8_efficientnet_b4_stl10_TrainTop-5Accuracy,delta_0.8_efficientnet_b4_stl10_ValLoss,delta_0.8_efficientnet_b4_stl10_ValTop-1Accuracy,delta_0.8_efficientnet_b4_stl10_ValTop-5Accuracy,delta_0.5_efficientnet_b4_stl10_TrainLoss,delta_0.5_efficientnet_b4_stl10_TrainTop-1Accuracy,delta_0.5_efficientnet_b4_stl10_TrainTop-5Accuracy,delta_0.5_efficientnet_b4_stl10_ValLoss,delta_0.5_efficientnet_b4_stl10_ValTop-1Accuracy,delta_0.5_efficientnet_b4_stl10_ValTop-5Accuracy,delta_0.2_efficientnet_b4_stl10_TrainLoss,delta_0.2_efficientnet_b4_stl10_TrainTop-1Accuracy,delta_0.2_efficientnet_b4_stl10_TrainTop-5Accuracy,delta_0.2_efficientnet_b4_stl10_ValLoss,delta_0.2_efficientnet_b4_stl10_ValTop-1Accuracy,delta_0.2_efficientnet_b4_stl10_ValTop-5Accuracy,delta_1.0_efficientnet_b4_stl10_TrainLoss,delta_1.0_efficientnet_b4_stl10_TrainTop-1Accuracy,delta_1.0_efficientnet_b4_stl10_TrainTop-5Accuracy,delta_1.0_efficientnet_b4_stl10_ValLoss,delta_1.0_efficientnet_b4_stl10_ValTop-1Accuracy,delta_1.0_efficientnet_b4_stl10_ValTop-5Accuracy,delta_0.8_efficientnet_b4_cifar10_TrainLoss,delta_0.8_efficientnet_b4_cifar10_TrainTop-1Accuracy,delta_0.8_efficientnet_b4_cifar10_TrainTop-5Accuracy,delta_0.8_efficientnet_b4_cifar10_ValLoss,delta_0.8_efficientnet_b4_cifar10_ValTop-1Accuracy,delta_0.8_efficientnet_b4_cifar10_ValTop-5Accuracy,delta_0.5_efficientnet_b4_cifar10_TrainLoss,delta_0.5_efficientnet_b4_cifar10_TrainTop-1Accuracy,delta_0.5_efficientnet_b4_cifar10_TrainTop-5Accuracy,delta_0.5_efficientnet_b4_cifar10_ValLoss,delta_0.5_efficientnet_b4_cifar10_ValTop-1Accuracy,delta_0.5_efficientnet_b4_cifar10_ValTop-5Accuracy,delta_0.2_efficientnet_b4_cifar10_TrainLoss,delta_0.2_efficientnet_b4_cifar10_TrainTop-1Accuracy,delta_0.2_efficientnet_b4_cifar10_TrainTop-5Accuracy,delta_0.2_efficientnet_b4_cifar10_ValLoss,delta_0.2_efficientnet_b4_cifar10_ValTop-1Accuracy,delta_0.2_efficientnet_b4_cifar10_ValTop-5Accuracy,delta_1.0_efficientnet_b4_cifar10_TrainLoss,delta_1.0_efficientnet_b4_cifar10_TrainTop-1Accuracy,delta_1.0_efficientnet_b4_cifar10_TrainTop-5Accuracy,delta_1.0_efficientnet_b4_cifar10_ValLoss,delta_1.0_efficientnet_b4_cifar10_ValTop-1Accuracy,delta_1.0_efficientnet_b4_cifar10_ValTop-5Accuracy,delta_0.8_efficientnetv2_s_stl10_TrainLoss,delta_0.8_efficientnetv2_s_stl10_TrainTop-1Accuracy,delta_0.8_efficientnetv2_s_stl10_TrainTop-5Accuracy,delta_0.8_efficientnetv2_s_stl10_ValLoss,delta_0.8_efficientnetv2_s_stl10_ValTop-1Accuracy,delta_0.8_efficientnetv2_s_stl10_ValTop-5Accuracy,delta_0.5_efficientnetv2_s_stl10_TrainLoss,delta_0.5_efficientnetv2_s_stl10_TrainTop-1Accuracy,delta_0.5_efficientnetv2_s_stl10_TrainTop-5Accuracy,delta_0.5_efficientnetv2_s_stl10_ValLoss,delta_0.5_efficientnetv2_s_stl10_ValTop-1Accuracy,delta_0.5_efficientnetv2_s_stl10_ValTop-5Accuracy,delta_0.2_efficientnetv2_s_stl10_TrainLoss,delta_0.2_efficientnetv2_s_stl10_TrainTop-1Accuracy,delta_0.2_efficientnetv2_s_stl10_TrainTop-5Accuracy,delta_0.2_efficientnetv2_s_stl10_ValLoss,delta_0.2_efficientnetv2_s_stl10_ValTop-1Accuracy,delta_0.2_efficientnetv2_s_stl10_ValTop-5Accuracy,delta_1.0_efficientnetv2_s_stl10_TrainLoss,delta_1.0_efficientnetv2_s_stl10_TrainTop-1Accuracy,delta_1.0_efficientnetv2_s_stl10_TrainTop-5Accuracy,delta_1.0_efficientnetv2_s_stl10_ValLoss,delta_1.0_efficientnetv2_s_stl10_ValTop-1Accuracy,delta_1.0_efficientnetv2_s_stl10_ValTop-5Accuracy,delta_0.8_efficientnetv2_s_cifar100_TrainLoss,delta_0.8_efficientnetv2_s_cifar100_TrainTop-1Accuracy,delta_0.8_efficientnetv2_s_cifar100_TrainTop-5Accuracy,delta_0.8_efficientnetv2_s_cifar100_ValLoss,delta_0.8_efficientnetv2_s_cifar100_ValTop-1Accuracy,delta_0.8_efficientnetv2_s_cifar100_ValTop-5Accuracy,delta_0.5_efficientnetv2_s_cifar100_TrainLoss,delta_0.5_efficientnetv2_s_cifar100_TrainTop-1Accuracy,delta_0.5_efficientnetv2_s_cifar100_TrainTop-5Accuracy,delta_0.5_efficientnetv2_s_cifar100_ValLoss,delta_0.5_efficientnetv2_s_cifar100_ValTop-1Accuracy,delta_0.5_efficientnetv2_s_cifar100_ValTop-5Accuracy,delta_0.8_mobilenetv3_small_100_stl10_TrainLoss,delta_0.8_mobilenetv3_small_100_stl10_TrainTop-1Accuracy,delta_0.8_mobilenetv3_small_100_stl10_TrainTop-5Accuracy,delta_0.8_mobilenetv3_small_100_stl10_ValLoss,delta_0.8_mobilenetv3_small_100_stl10_ValTop-1Accuracy,delta_0.8_mobilenetv3_small_100_stl10_ValTop-5Accuracy,delta_0.5_mobilenetv3_small_100_stl10_TrainLoss,delta_0.5_mobilenetv3_small_100_stl10_TrainTop-1Accuracy,delta_0.5_mobilenetv3_small_100_stl10_TrainTop-5Accuracy,delta_0.5_mobilenetv3_small_100_stl10_ValLoss,delta_0.5_mobilenetv3_small_100_stl10_ValTop-1Accuracy,delta_0.5_mobilenetv3_small_100_stl10_ValTop-5Accuracy,delta_0.2_mobilenetv3_small_100_stl10_TrainLoss,delta_0.2_mobilenetv3_small_100_stl10_TrainTop-1Accuracy,delta_0.2_mobilenetv3_small_100_stl10_TrainTop-5Accuracy,delta_0.2_mobilenetv3_small_100_stl10_ValLoss,delta_0.2_mobilenetv3_small_100_stl10_ValTop-1Accuracy,delta_0.2_mobilenetv3_small_100_stl10_ValTop-5Accuracy,delta_1.0_mobilenetv3_small_100_stl10_TrainLoss,delta_1.0_mobilenetv3_small_100_stl10_TrainTop-1Accuracy,delta_1.0_mobilenetv3_small_100_stl10_TrainTop-5Accuracy,delta_1.0_mobilenetv3_small_100_stl10_ValLoss,delta_1.0_mobilenetv3_small_100_stl10_ValTop-1Accuracy,delta_1.0_mobilenetv3_small_100_stl10_ValTop-5Accuracy,delta_0.8_mobilenetv3_small_100_cifar100_TrainLoss,delta_0.8_mobilenetv3_small_100_cifar100_TrainTop-1Accuracy,delta_0.8_mobilenetv3_small_100_cifar100_TrainTop-5Accuracy,delta_0.8_mobilenetv3_small_100_cifar100_ValLoss,delta_0.8_mobilenetv3_small_100_cifar100_ValTop-1Accuracy,delta_0.8_mobilenetv3_small_100_cifar100_ValTop-5Accuracy,delta_0.2_efficientnetv2_s_cifar100_TrainLoss,delta_0.2_efficientnetv2_s_cifar100_TrainTop-1Accuracy,delta_0.2_efficientnetv2_s_cifar100_TrainTop-5Accuracy,delta_0.2_efficientnetv2_s_cifar100_ValLoss,delta_0.2_efficientnetv2_s_cifar100_ValTop-1Accuracy,delta_0.2_efficientnetv2_s_cifar100_ValTop-5Accuracy,delta_0.5_mobilenetv3_small_100_cifar100_TrainLoss,delta_0.5_mobilenetv3_small_100_cifar100_TrainTop-1Accuracy,delta_0.5_mobilenetv3_small_100_cifar100_TrainTop-5Accuracy,delta_0.5_mobilenetv3_small_100_cifar100_ValLoss,delta_0.5_mobilenetv3_small_100_cifar100_ValTop-1Accuracy,delta_0.5_mobilenetv3_small_100_cifar100_ValTop-5Accuracy,delta_1.0_efficientnetv2_s_cifar100_TrainLoss,delta_1.0_efficientnetv2_s_cifar100_TrainTop-1Accuracy,delta_1.0_efficientnetv2_s_cifar100_TrainTop-5Accuracy,delta_1.0_efficientnetv2_s_cifar100_ValLoss,delta_1.0_efficientnetv2_s_cifar100_ValTop-1Accuracy,delta_1.0_efficientnetv2_s_cifar100_ValTop-5Accuracy,delta_0.8_efficientnetv2_s_cifar10_TrainLoss,delta_0.8_efficientnetv2_s_cifar10_TrainTop-1Accuracy,delta_0.8_efficientnetv2_s_cifar10_TrainTop-5Accuracy,delta_0.8_efficientnetv2_s_cifar10_ValLoss,delta_0.8_efficientnetv2_s_cifar10_ValTop-1Accuracy,delta_0.8_efficientnetv2_s_cifar10_ValTop-5Accuracy,delta_0.2_mobilenetv3_small_100_cifar100_TrainLoss,delta_0.2_mobilenetv3_small_100_cifar100_TrainTop-1Accuracy,delta_0.2_mobilenetv3_small_100_cifar100_TrainTop-5Accuracy,delta_0.2_mobilenetv3_small_100_cifar100_ValLoss,delta_0.2_mobilenetv3_small_100_cifar100_ValTop-1Accuracy,delta_0.2_mobilenetv3_small_100_cifar100_ValTop-5Accuracy,delta_1.0_mobilenetv3_small_100_cifar100_TrainLoss,delta_1.0_mobilenetv3_small_100_cifar100_TrainTop-1Accuracy,delta_1.0_mobilenetv3_small_100_cifar100_TrainTop-5Accuracy,delta_1.0_mobilenetv3_small_100_cifar100_ValLoss,delta_1.0_mobilenetv3_small_100_cifar100_ValTop-1Accuracy,delta_1.0_mobilenetv3_small_100_cifar100_ValTop-5Accuracy,delta_0.5_efficientnetv2_s_cifar10_TrainLoss,delta_0.5_efficientnetv2_s_cifar10_TrainTop-1Accuracy,delta_0.5_efficientnetv2_s_cifar10_TrainTop-5Accuracy,delta_0.5_efficientnetv2_s_cifar10_ValLoss,delta_0.5_efficientnetv2_s_cifar10_ValTop-1Accuracy,delta_0.5_efficientnetv2_s_cifar10_ValTop-5Accuracy,delta_0.8_mobilenetv3_small_100_cifar10_TrainLoss,delta_0.8_mobilenetv3_small_100_cifar10_TrainTop-1Accuracy,delta_0.8_mobilenetv3_small_100_cifar10_TrainTop-5Accuracy,delta_0.8_mobilenetv3_small_100_cifar10_ValLoss,delta_0.8_mobilenetv3_small_100_cifar10_ValTop-1Accuracy,delta_0.8_mobilenetv3_small_100_cifar10_ValTop-5Accuracy,delta_0.5_mobilenetv3_small_100_cifar10_TrainLoss,delta_0.5_mobilenetv3_small_100_cifar10_TrainTop-1Accuracy,delta_0.5_mobilenetv3_small_100_cifar10_TrainTop-5Accuracy,delta_0.5_mobilenetv3_small_100_cifar10_ValLoss,delta_0.5_mobilenetv3_small_100_cifar10_ValTop-1Accuracy,delta_0.5_mobilenetv3_small_100_cifar10_ValTop-5Accuracy,delta_0.2_efficientnetv2_s_cifar10_TrainLoss,delta_0.2_efficientnetv2_s_cifar10_TrainTop-1Accuracy,delta_0.2_efficientnetv2_s_cifar10_TrainTop-5Accuracy,delta_0.2_efficientnetv2_s_cifar10_ValLoss,delta_0.2_efficientnetv2_s_cifar10_ValTop-1Accuracy,delta_0.2_efficientnetv2_s_cifar10_ValTop-5Accuracy,delta_0.2_mobilenetv3_small_100_cifar10_TrainLoss,delta_0.2_mobilenetv3_small_100_cifar10_TrainTop-1Accuracy,delta_0.2_mobilenetv3_small_100_cifar10_TrainTop-5Accuracy,delta_0.2_mobilenetv3_small_100_cifar10_ValLoss,delta_0.2_mobilenetv3_small_100_cifar10_ValTop-1Accuracy,delta_0.2_mobilenetv3_small_100_cifar10_ValTop-5Accuracy,delta_1.0_efficientnetv2_s_cifar10_TrainLoss,delta_1.0_efficientnetv2_s_cifar10_TrainTop-1Accuracy,delta_1.0_efficientnetv2_s_cifar10_TrainTop-5Accuracy,delta_1.0_efficientnetv2_s_cifar10_ValLoss,delta_1.0_efficientnetv2_s_cifar10_ValTop-1Accuracy,delta_1.0_efficientnetv2_s_cifar10_ValTop-5Accuracy,delta_1.0_mobilenetv3_small_100_cifar10_TrainLoss,delta_1.0_mobilenetv3_small_100_cifar10_TrainTop-1Accuracy,delta_1.0_mobilenetv3_small_100_cifar10_TrainTop-5Accuracy,delta_1.0_mobilenetv3_small_100_cifar10_ValLoss,delta_1.0_mobilenetv3_small_100_cifar10_ValTop-1Accuracy,delta_1.0_mobilenetv3_small_100_cifar10_ValTop-5Accuracy,delta_0.8_resnet50_stl10_TrainLoss,delta_0.8_resnet50_stl10_TrainTop-1Accuracy,delta_0.8_resnet50_stl10_TrainTop-5Accuracy,delta_0.8_resnet50_stl10_ValLoss,delta_0.8_resnet50_stl10_ValTop-1Accuracy,delta_0.8_resnet50_stl10_ValTop-5Accuracy,delta_0.5_resnet50_stl10_TrainLoss,delta_0.5_resnet50_stl10_TrainTop-1Accuracy,delta_0.5_resnet50_stl10_TrainTop-5Accuracy,delta_0.5_resnet50_stl10_ValLoss,delta_0.5_resnet50_stl10_ValTop-1Accuracy,delta_0.5_resnet50_stl10_ValTop-5Accuracy,delta_0.2_resnet50_stl10_TrainLoss,delta_0.2_resnet50_stl10_TrainTop-1Accuracy,delta_0.2_resnet50_stl10_TrainTop-5Accuracy,delta_0.2_resnet50_stl10_ValLoss,delta_0.2_resnet50_stl10_ValTop-1Accuracy,delta_0.2_resnet50_stl10_ValTop-5Accuracy,delta_1.0_resnet50_stl10_TrainLoss,delta_1.0_resnet50_stl10_TrainTop-1Accuracy,delta_1.0_resnet50_stl10_TrainTop-5Accuracy,delta_1.0_resnet50_stl10_ValLoss,delta_1.0_resnet50_stl10_ValTop-1Accuracy,delta_1.0_resnet50_stl10_ValTop-5Accuracy,delta_0.8_resnet18_stl10_TrainLoss,delta_0.8_resnet18_stl10_TrainTop-1Accuracy,delta_0.8_resnet18_stl10_TrainTop-5Accuracy,delta_0.8_resnet18_stl10_ValLoss,delta_0.8_resnet18_stl10_ValTop-1Accuracy,delta_0.8_resnet18_stl10_ValTop-5Accuracy,delta_0.8_resnet50_cifar100_TrainLoss,delta_0.8_resnet50_cifar100_TrainTop-1Accuracy,delta_0.8_resnet50_cifar100_TrainTop-5Accuracy,delta_0.8_resnet50_cifar100_ValLoss,delta_0.8_resnet50_cifar100_ValTop-1Accuracy,delta_0.8_resnet50_cifar100_ValTop-5Accuracy,delta_0.5_resnet18_stl10_TrainLoss,delta_0.5_resnet18_stl10_TrainTop-1Accuracy,delta_0.5_resnet18_stl10_TrainTop-5Accuracy,delta_0.5_resnet18_stl10_ValLoss,delta_0.5_resnet18_stl10_ValTop-1Accuracy,delta_0.5_resnet18_stl10_ValTop-5Accuracy,delta_0.2_resnet18_stl10_TrainLoss,delta_0.2_resnet18_stl10_TrainTop-1Accuracy,delta_0.2_resnet18_stl10_TrainTop-5Accuracy,delta_0.2_resnet18_stl10_ValLoss,delta_0.2_resnet18_stl10_ValTop-1Accuracy,delta_0.2_resnet18_stl10_ValTop-5Accuracy,delta_1.0_resnet18_stl10_TrainLoss,delta_1.0_resnet18_stl10_TrainTop-1Accuracy,delta_1.0_resnet18_stl10_TrainTop-5Accuracy,delta_1.0_resnet18_stl10_ValLoss,delta_1.0_resnet18_stl10_ValTop-1Accuracy,delta_1.0_resnet18_stl10_ValTop-5Accuracy,delta_0.5_resnet50_cifar100_TrainLoss,delta_0.5_resnet50_cifar100_TrainTop-1Accuracy,delta_0.5_resnet50_cifar100_TrainTop-5Accuracy,delta_0.5_resnet50_cifar100_ValLoss,delta_0.5_resnet50_cifar100_ValTop-1Accuracy,delta_0.5_resnet50_cifar100_ValTop-5Accuracy,delta_0.8_resnet18_cifar100_TrainLoss,delta_0.8_resnet18_cifar100_TrainTop-1Accuracy,delta_0.8_resnet18_cifar100_TrainTop-5Accuracy,delta_0.8_resnet18_cifar100_ValLoss,delta_0.8_resnet18_cifar100_ValTop-1Accuracy,delta_0.8_resnet18_cifar100_ValTop-5Accuracy,delta_0.5_resnet18_cifar100_TrainLoss,delta_0.5_resnet18_cifar100_TrainTop-1Accuracy,delta_0.5_resnet18_cifar100_TrainTop-5Accuracy,delta_0.5_resnet18_cifar100_ValLoss,delta_0.5_resnet18_cifar100_ValTop-1Accuracy,delta_0.5_resnet18_cifar100_ValTop-5Accuracy,delta_0.2_resnet50_cifar100_TrainLoss,delta_0.2_resnet50_cifar100_TrainTop-1Accuracy,delta_0.2_resnet50_cifar100_TrainTop-5Accuracy,delta_0.2_resnet50_cifar100_ValLoss,delta_0.2_resnet50_cifar100_ValTop-1Accuracy,delta_0.2_resnet50_cifar100_ValTop-5Accuracy,delta_1.0_resnet50_cifar100_TrainLoss,delta_1.0_resnet50_cifar100_TrainTop-1Accuracy,delta_1.0_resnet50_cifar100_TrainTop-5Accuracy,delta_1.0_resnet50_cifar100_ValLoss,delta_1.0_resnet50_cifar100_ValTop-1Accuracy,delta_1.0_resnet50_cifar100_ValTop-5Accuracy,delta_0.2_resnet18_cifar100_TrainLoss,delta_0.2_resnet18_cifar100_TrainTop-1Accuracy,delta_0.2_resnet18_cifar100_TrainTop-5Accuracy,delta_0.2_resnet18_cifar100_ValLoss,delta_0.2_resnet18_cifar100_ValTop-1Accuracy,delta_0.2_resnet18_cifar100_ValTop-5Accuracy,delta_1.0_resnet18_cifar100_TrainLoss,delta_1.0_resnet18_cifar100_TrainTop-1Accuracy,delta_1.0_resnet18_cifar100_TrainTop-5Accuracy,delta_1.0_resnet18_cifar100_ValLoss,delta_1.0_resnet18_cifar100_ValTop-1Accuracy,delta_1.0_resnet18_cifar100_ValTop-5Accuracy,delta_0.8_resnet50_cifar10_TrainLoss,delta_0.8_resnet50_cifar10_TrainTop-1Accuracy,delta_0.8_resnet50_cifar10_TrainTop-5Accuracy,delta_0.8_resnet50_cifar10_ValLoss,delta_0.8_resnet50_cifar10_ValTop-1Accuracy,delta_0.8_resnet50_cifar10_ValTop-5Accuracy,delta_0.8_resnet18_cifar10_TrainLoss,delta_0.8_resnet18_cifar10_TrainTop-1Accuracy,delta_0.8_resnet18_cifar10_TrainTop-5Accuracy,delta_0.8_resnet18_cifar10_ValLoss,delta_0.8_resnet18_cifar10_ValTop-1Accuracy,delta_0.8_resnet18_cifar10_ValTop-5Accuracy,delta_0.5_resnet50_cifar10_TrainLoss,delta_0.5_resnet50_cifar10_TrainTop-1Accuracy,delta_0.5_resnet50_cifar10_TrainTop-5Accuracy,delta_0.5_resnet50_cifar10_ValLoss,delta_0.5_resnet50_cifar10_ValTop-1Accuracy,delta_0.5_resnet50_cifar10_ValTop-5Accuracy,delta_0.5_resnet18_cifar10_TrainLoss,delta_0.5_resnet18_cifar10_TrainTop-1Accuracy,delta_0.5_resnet18_cifar10_TrainTop-5Accuracy,delta_0.5_resnet18_cifar10_ValLoss,delta_0.5_resnet18_cifar10_ValTop-1Accuracy,delta_0.5_resnet18_cifar10_ValTop-5Accuracy,delta_0.2_resnet50_cifar10_TrainLoss,delta_0.2_resnet50_cifar10_TrainTop-1Accuracy,delta_0.2_resnet50_cifar10_TrainTop-5Accuracy,delta_0.2_resnet50_cifar10_ValLoss,delta_0.2_resnet50_cifar10_ValTop-1Accuracy,delta_0.2_resnet50_cifar10_ValTop-5Accuracy,delta_0.2_resnet18_cifar10_TrainLoss,delta_0.2_resnet18_cifar10_TrainTop-1Accuracy,delta_0.2_resnet18_cifar10_TrainTop-5Accuracy,delta_0.2_resnet18_cifar10_ValLoss,delta_0.2_resnet18_cifar10_ValTop-1Accuracy,delta_0.2_resnet18_cifar10_ValTop-5Accuracy,delta_1.0_resnet50_cifar10_TrainLoss,delta_1.0_resnet50_cifar10_TrainTop-1Accuracy,delta_1.0_resnet50_cifar10_TrainTop-5Accuracy,delta_1.0_resnet50_cifar10_ValLoss,delta_1.0_resnet50_cifar10_ValTop-1Accuracy,delta_1.0_resnet50_cifar10_ValTop-5Accuracy,delta_1.0_resnet18_cifar10_TrainLoss,delta_1.0_resnet18_cifar10_TrainTop-1Accuracy,delta_1.0_resnet18_cifar10_TrainTop-5Accuracy,delta_1.0_resnet18_cifar10_ValLoss,delta_1.0_resnet18_cifar10_ValTop-1Accuracy,delta_1.0_resnet18_cifar10_ValTop-5Accuracy
0,1.632861614227300,40.721031188964800,89.1385269165039,1.642623782157900,40.41466522216800,88.99238586425780,1.720449686050420,37.473960876464800,87.44391632080080,1.7274459600448600,37.299678802490200,86.96915435791020,1.7885078191757200,35.32852554321290,85.79727935791020,1.7899199724197400,35.05609130859380,85.64703369140630,2.8318896293640100,11.783854484558100,55.16493225097660,2.817790985107420,11.940104484558100,56.04166793823240,2.7143330574035600,12.760416984558100,54.38368225097660,2.835752248764040,12.187500953674300,53.77604293823240,2.7568657398223900,12.19618034362790,56.81423568725590,2.880617380142210,12.070313453674300,55.703128814697300,2.7349817752838100,13.129340171814000,58.28993225097660,2.8489811420440700,12.825521469116200,57.421878814697300,2.2759616374969500,21.035356521606400,70.5037841796875,2.3086655139923100,20.3125,69.76768493652340,2.2320454120636000,19.456748962402300,69.69635772705080,2.2639524936676000,19.109786987304700,69.5209732055664,2.426884889602660,15.250482559204100,59.67702865600590,2.468141794204710,14.864309310913100,59.03577423095700,2.4559242725372300,14.356474876403800,60.413978576660200,2.5095601081848100,14.196134567260700,60.34128189086910,2.6879937648773200,14.778645515441900,56.38020706176760,2.7023446559906000,13.346354484558100,56.992191314697300,2.6257293224334700,15.14756965637210,56.98784637451170,2.597726345062260,14.661458969116200,56.770835876464800,2.7230656147003200,13.845486640930200,53.49392318725590,2.7152457237243700,13.372396469116200,54.023441314697300,2.7955949306488000,13.910590171814000,54.42708206176760,2.8503153324127200,13.489583969116200,54.20573043823240,4.5635986328125,1.9672197103500400,8.95014476776123,4.570511817932130,1.9736841917038000,8.809621810913090,4.518257141113280,2.450467109680180,9.387081146240230,4.542018413543700,2.2820723056793200,9.169407844543460,2.3295528888702400,13.671875,62.56510543823240,2.381683111190800,13.268229484558100,61.848960876464800,2.3336751461029100,14.236111640930200,63.82378387451170,2.3698039054870600,13.489583969116200,62.473960876464800,2.3403422832489000,14.214409828186000,64.0625,2.3588435649871800,12.942708969116200,62.72135925292970,2.3531315326690700,13.95399284362790,63.23784637451170,2.3924007415771500,13.385416984558100,62.278648376464800,4.50421142578125,2.74242901802063,11.245570182800300,4.510199069976810,2.6212992668151900,11.081414222717300,4.513646125793460,2.0155444145202600,9.028672218322750,4.534121036529540,2.0045230388641400,9.076891899108890,4.498839378356930,2.545103073120120,10.77440357208250,4.502429962158200,2.713815927505490,10.598273277282700,4.5106940269470200,2.5068459510803200,9.846165657043460,4.525608539581300,2.4362664222717300,9.878700256347660,2.2990500926971400,19.323856353759800,70.56016540527340,2.3247101306915300,18.791118621826200,70.26110076904300,4.51804256439209,2.545103073120120,10.508617401123000,4.523565292358400,2.2923519611358600,10.505756378173800,4.504592418670650,2.7303478717804000,11.076433181762700,4.50754451751709,2.6110198497772200,10.783306121826200,2.3247694969177200,21.770296096801800,73.77577209472660,2.355597972869870,21.443256378173800,73.27302551269530,1.8924591541290300,30.452640533447300,83.96222686767580,1.8978908061981200,30.76685905456540,83.86102294921880,1.9405174255371100,28.306217193603500,82.58496856689450,1.9391682147979700,28.505346298217800,82.85362243652340,2.151362180709840,24.943620681762700,78.7793960571289,2.1895592212677,24.629934310913100,78.21751403808590,1.8995476961135900,29.411645889282200,84.18975067138670,1.908854603767400,29.327714920043900,84.40583801269530,2.123609781265260,26.161806106567400,76.79808044433590,2.1374571323394800,26.099918365478500,76.953125,1.9417439699173000,29.03310203552250,82.9192123413086,1.9526214599609400,29.708059310913100,83.07977294921880,2.108452796936040,24.69618034362790,76.41059112548830,2.10988187789917,23.619792938232400,77.05729675292970,2.108452796936040,24.69618034362790,76.41059112548830,2.10988187789917,23.619792938232400,77.05729675292970,2.108452796936040,24.69618034362790,76.41059112548830,2.10988187789917,23.619792938232400,77.05729675292970,2.108452796936040,24.69618034362790,76.41059112548830,2.10988187789917,23.619792938232400,77.05729675292970,2.187288522720340,24.06684112548830,72.24392700195310,2.184725522995000,23.268230438232400,73.59375762939450,4.004003524780270,10.39384651184080,29.689512252807600,4.021031379699710,10.0328950881958,29.327714920043900,2.187283515930180,23.89322853088380,72.2873306274414,2.1846935749054000,23.229167938232400,73.65885925292970,2.187288999557500,24.00173568725590,72.15711975097660,2.184696674346920,23.164064407348600,73.58073425292970,2.187514543533330,24.0234375,72.2873306274414,2.184985637664800,23.151042938232400,73.58073425292970,4.004003524780270,10.39384651184080,29.689512252807600,4.021031379699710,10.0328950881958,29.327714920043900,4.236186981201170,7.01312780380249,23.43548583984380,4.245388507843020,6.856496810913090,23.519737243652300,4.237061500549320,7.129912853240970,23.226078033447300,4.245993137359620,6.9181742668151900,23.211349487304700,4.004003524780270,10.39384651184080,29.689512252807600,4.021031379699710,10.0328950881958,29.327714920043900,4.004003524780270,10.39384651184080,29.689512252807600,4.021031379699710,10.0328950881958,29.327714920043900,4.238986492156980,7.059439182281490,23.296552658081100,4.248043537139890,6.990131855010990,23.314144134521500,4.23663330078125,7.085615158081060,23.356958389282200,4.245838642120360,6.866776466369630,23.478618621826200,1.7629337310791000,36.65834426879880,86.08650207519530,1.7642730474472000,36.96546173095700,86.22532653808590,1.8645174503326400,33.04808044433590,84.12129211425780,1.8605960607528700,32.47327423095700,84.48807525634770,1.7629337310791000,36.65834426879880,86.08650207519530,1.7642730474472000,36.96546173095700,86.22532653808590,1.8623783588409400,32.991703033447300,84.12532043457030,1.8590114116668700,32.154605865478500,84.27220153808590,1.7629337310791000,36.65834426879880,86.08650207519530,1.7642730474472000,36.96546173095700,86.22532653808590,1.8644490242004400,33.06620407104490,84.1756591796875,1.8607360124588000,32.04153060913090,84.3852767944336,1.7629337310791000,36.65834426879880,86.08650207519530,1.7642730474472000,36.96546173095700,86.22532653808590,1.8632500171661400,32.991703033447300,84.05887603759770,1.859994649887090,32.678863525390600,84.30304718017580
9,0.5306801199913030,81.40805053710940,99.46783447265630,1.0011533498764000,68.28926086425780,97.46595001220700,0.8304494619369510,70.10617065429690,98.12300109863280,0.971106231212616,65.22435760498050,97.08533477783200,1.1266417503356900,59.084537506103500,96.15184783935550,1.1891649961471600,57.0112190246582,95.64302825927730,2.0231685638427700,25.04340362548830,73.67621612548830,2.3483147621154800,20.13020896911620,69.375,1.6815248727798500,36.76215362548830,87.6953125,2.173135995864870,26.940105438232400,81.77083587646480,1.9321223497390700,29.36197853088380,79.60069274902340,2.339841842651370,25.71614646911620,76.88802337646480,1.8644697666168200,30.72916603088380,82.2265625,2.320531129837040,25.572917938232400,79.42708587646480,0.6120825409889220,81.49565124511720,98.91067504882810,1.7828130722045900,52.72409439086910,92.9584732055664,0.4672413766384130,85.97373962402340,99.38990020751950,2.11997389793396,47.03947448730470,91.5604476928711,0.769377589225769,73.80396270751950,98.32070922851560,1.6235063076019300,53.38199234008790,93.5444107055664,0.8878383636474610,70.66284942626950,97.7629623413086,1.7831658124923700,48.85896301269530,91.44737243652340,1.7532460689544700,35.32986068725590,84.54861450195310,2.02923583984375,29.42708396911620,81.80989837646480,1.6620292663574200,35.91579818725590,87.43489837646480,1.8686062097549400,31.315105438232400,85.16927337646480,1.904723882675170,28.47222328186040,81.51041412353520,2.1554019451141400,24.58333396911620,80.03907012939450,1.7125537395477300,37.93402862548830,85.02603912353520,2.072187900543210,29.27083396911620,81.31510925292970,2.9492366313934300,28.310243606567400,55.863399505615200,3.3259332180023200,19.901315689086900,47.25534439086910,3.074455976486210,25.14900016784670,52.627655029296900,3.355724811553960,19.664884567260700,46.021793365478500,1.5413426160812400,41.88368225097660,90.01736450195310,1.8361347913742100,28.203126907348600,86.27604675292970,1.5253956317901600,41.94878387451170,90.47309112548830,1.8143864870071400,30.36458396911620,87.13542175292970,1.501843810081480,44.85676956176760,89.84375,1.8763446807861300,29.088542938232400,85.65104675292970,1.4713268280029300,45.87673568725590,90.234375,1.778233528137210,31.822917938232400,86.34114837646480,3.530299186706540,15.846487998962400,39.763206481933600,3.6279377937316900,13.805509567260700,37.93174362182620,3.002309799194340,27.42831802368160,54.359291076660200,3.299311399459840,20.816200256347700,47.347862243652300,3.5043153762817400,16.01361083984380,40.421630859375,3.624985456466680,13.497121810913100,37.428043365478500,2.977485179901120,26.939029693603500,55.01369094848630,3.283663034439090,21.021793365478500,48.2421875,0.7046467661857610,76.24637603759770,98.5482406616211,1.5563311576843300,53.16611862182620,93.25657653808590,3.5230138301849400,15.991461753845200,39.771263122558600,3.6418325901031500,13.57935905456540,36.451480865478500,3.5137736797332800,16.005556106567400,40.107521057128900,3.6218373775482200,14.268092155456500,37.2018928527832,0.8224835395812990,71.92533874511720,97.92203521728520,1.521958589553830,52.8268928527832,93.42105102539060,1.0760533809661900,61.10260772705080,96.09173583984380,1.4082348346710200,50.33922576904300,93.53412628173830,1.1101590394973800,60.166316986084000,95.8944091796875,1.3859156370163000,50.93544387817380,94.00698852539060,0.5228480100631710,82.99371337890630,99.07176208496090,1.8603734970092800,50.23643112182620,92.32113647460940,1.1032261848449700,59.72937774658200,96.18234252929690,1.3468999862670900,51.7578125,94.19202423095700,1.074333667755130,63.454410552978500,96.7481460571289,1.503112554550170,52.467105865478500,94.1303482055664,1.1206108331680300,59.41728210449220,95.74742126464840,1.3423281908035300,52.78577423095700,94.26398468017580,1.6035548448562600,42.46961975097660,90.8420181274414,1.6524975299835200,38.58073043823240,89.34896087646480,1.6042895317077600,41.2109375,90.51649475097660,1.6545346975326500,38.164066314697300,89.49219512939450,1.6188576221466100,40.97222137451170,90.4296875,1.6658053398132300,37.473960876464800,89.32292175292970,1.5979294776916500,41.68836975097660,91.14583587646480,1.646256685256960,38.81510543823240,89.53125762939450,1.738949179649350,36.37152862548830,88.23784637451170,1.754568338394170,34.856773376464800,87.33073425292970,3.4107298851013200,19.430572509765600,45.74540710449220,3.471859931945800,18.153783798217800,44.28453826904300,1.7410541772842400,36.37152862548830,88.12934112548830,1.7553722858429000,34.94791793823240,87.43489837646480,1.74030601978302,36.1328125,87.63021087646480,1.7546392679214500,34.59635543823240,87.40885925292970,1.7337565422058100,36.84895706176760,88.1076431274414,1.7488065958023100,34.90885543823240,87.42188262939450,3.4202065467834500,19.192975997924800,45.44136428833010,3.4852652549743700,17.835115432739300,43.81167984008790,3.6710925102233900,14.430975914001500,38.5128059387207,3.7014472484588600,13.980263710022000,37.808387756347700,3.6775543689727800,14.650450706481900,38.764495849609400,3.7076056003570600,13.898026466369600,37.74671173095700,3.4133193492889400,19.166799545288100,45.69305419921880,3.4793460369110100,17.907072067260700,43.69860076904300,3.4205925464630100,19.023839950561500,45.45143127441410,3.483957052230840,17.999588012695300,43.42105484008790,3.688157081604000,14.207473754882800,37.765785217285200,3.719820499420170,13.846628189086900,37.35608673095700,3.67275333404541,14.519571304321300,38.43427658081060,3.704315662384030,13.9391450881958,37.756988525390600,1.3831835985183700,50.51546096801760,93.36339569091800,1.4310071468353300,48.02631759643560,92.96875,1.4026764631271400,49.04961013793950,93.39158630371090,1.4186627864837600,47.90296173095700,93.46217346191410,1.3830522298812900,50.41277313232420,93.20030212402340,1.4325007200241100,48.519737243652300,92.60896301269530,1.4003825187683100,48.95497512817380,93.36540985107420,1.4223862886428800,47.91324234008790,93.3182601928711,1.3835150003433200,50.1953125,93.26876068115230,1.4329031705856300,48.02631759643560,92.70148468017580,1.4058400392532300,48.723419189453100,93.30097961425780,1.4189434051513700,47.63569259643560,93.49301147460940,1.3903141021728500,50.16107940673830,93.24862670898440,1.4380425214767500,48.324424743652300,92.54728698730470,1.4089218378067000,48.616703033447300,93.18419647216800,1.424652338027950,47.532894134521500,93.14350128173830
19,0.05268385261297230,98.20542907714840,100.0,1.3253841400146500,72.65625,97.71634674072270,0.29441383481025700,89.521240234375,99.87179565429690,1.1191273927688600,68.72996520996090,97.2255630493164,0.7030704021453860,74.95392608642580,98.77003479003910,0.9320626854896550,66.93710327148440,97.34575653076170,1.1907424926757800,58.3116340637207,94.46614837646480,2.205449342727660,31.809898376464800,84.47917175292970,0.562398374080658,82.2482681274414,99.17534637451170,2.5989744663238500,31.471355438232400,84.49219512939450,0.9639554619789120,65.40798950195310,97.4826431274414,2.2966089248657200,33.90625,86.44532012939450,0.9197396039962770,68.72830200195310,97.74305725097660,2.3494210243225100,33.1640625,86.53646087646480,0.15766389667987800,95.26014709472660,99.90938568115230,3.160999059677120,52.74465560913090,92.06414794921880,0.04407404363155370,99.0838394165039,99.98187255859380,3.541184186935430,49.18791198730470,91.13898468017580,0.07123348861932760,97.86968231201170,99.99798583984380,2.970306396484380,53.2175178527832,92.84539794921880,0.19105631113052400,94.6037368774414,99.9275131225586,3.027404308319090,49.62993621826170,91.64268493652340,1.1203449964523300,59.65711975097660,95.22569274902340,1.9727469682693500,36.848960876464800,87.90364837646480,1.1337521076202400,58.76736068725590,96.05034637451170,1.770632028579710,40.677085876464800,90.24739837646480,1.3142590522766100,52.08333206176760,91.36284637451170,1.9502382278442400,35.703125,86.57552337646480,1.039624571800230,62.95573043823240,95.65972137451170,2.0591981410980200,37.48698043823240,87.69532012939450,1.185742735862730,69.27955627441410,90.71157836914060,3.8186347484588600,22.234786987304700,48.046875,1.3248987197876000,67.17138671875,88.2047348022461,3.455935478210450,24.81496810913090,51.73725509643560,1.094817876815800,61.61024475097660,95.48611450195310,1.8638966083526600,32.36979293823240,88.21614837646480,1.0681219100952100,60.76388931274410,95.87673950195310,1.8356506824493400,34.453125,89.71354675292970,1.0224732160568200,64.80034637451170,95.94184112548830,1.9451689720153800,32.044273376464800,87.27864837646480,1.0489435195922900,62.58680725097660,96.00694274902340,1.8202617168426500,34.153648376464800,88.76302337646480,3.0052051544189500,25.7772216796875,53.60019302368160,3.316246509552000,20.240543365478500,47.193668365478500,1.2441362142562900,69.09431457519530,89.34439086914060,3.3562545776367200,25.133634567260700,53.433387756347700,2.950570821762090,26.703445434570300,54.65930938720700,3.3392539024353000,19.562088012695300,46.43297576904300,1.9237295389175400,48.610660552978500,78.47132110595700,3.6647262573242200,22.36842155456540,48.5402946472168,0.13478371500968900,95.5722427368164,99.98187255859380,2.976712942123410,52.01480484008790,92.35197448730470,2.9473936557769800,27.021583557128900,54.776092529296900,3.353283166885380,19.2845401763916,46.5871696472168,3.007293224334720,25.10470199584960,53.6746940612793,3.3279032707214400,19.520971298217800,46.86471939086910,0.1254616379737850,96.11589813232420,99.97180938720700,2.789099931716920,52.10731887817380,92.578125,0.7318757772445680,73.66100311279300,98.40729522705080,1.6921095848083500,50.44202423095700,93.1640625,0.6587871313095090,77.2128677368164,98.58448791503910,1.6827377080917400,52.282073974609400,93.22573852539060,0.03929590433835980,98.93282318115230,99.99395751953130,3.634216785430910,49.537418365478500,91.3959732055664,0.6712056994438170,77.22695922851560,98.60462188720700,1.5217288732528700,54.430511474609400,94.46957397460940,0.34229329228401200,89.48130798339840,99.62950897216800,2.330005407333370,52.93996810913090,92.93791198730470,0.7483221292495730,73.36702728271480,98.20191192626950,1.4449498653411900,56.20888137817380,94.24342346191410,1.4556224346160900,47.59114456176760,93.51128387451170,1.5718989372253400,41.640628814697300,90.96354675292970,1.4526668787002600,46.07204818725590,94.05381774902340,1.5730820894241300,41.015628814697300,90.59896087646480,1.4798272848129300,44.70486068725590,93.46788024902340,1.58827805519104,40.052085876464800,90.35157012939450,1.4419447183609000,47.61284637451170,93.66319274902340,1.563795804977420,42.239585876464800,90.66407012939450,1.5984079837799100,41.7100715637207,91.34114837646480,1.6413694620132400,38.125003814697300,89.81771087646480,3.1199331283569300,24.611387252807600,53.0806999206543,3.2332262992858900,22.697368621826200,49.84580612182620,1.5998777151107800,42.40451431274410,91.53646087646480,1.646033525466920,38.164066314697300,89.96094512939450,1.6032583713531500,41.77517318725590,91.90538024902340,1.6498945951461800,38.138023376464800,89.90885925292970,1.5925309658050500,41.49305725097660,91.796875,1.6382620334625200,38.03385543823240,90.32552337646480,3.1120166778564500,25.036243438720700,53.34044647216800,3.224806070327760,22.6048526763916,50.01028060913090,3.362820625305180,19.55339813232420,47.142799377441400,3.4198520183563200,18.6060848236084,45.09663009643560,3.3822782039642300,19.033906936645500,46.47430419921880,3.4336540699005100,17.804275512695300,44.76768112182620,3.115790605545040,24.65165901184080,53.51361083984380,3.227729082107540,22.347862243652300,50.54481887817380,3.1382458209991500,24.321439743042000,52.88337326049810,3.2489795684814500,22.35814094543460,49.1159553527832,3.3774683475494400,19.130556106567400,46.41389846801760,3.4323203563690200,18.0201473236084,44.418174743652300,3.3838632106781000,19.372180938720700,46.72398376464840,3.4360532760620100,18.390213012695300,44.71628189086910,1.17767333984375,58.16889190673830,95.72930145263670,1.2767242193222000,53.8137321472168,94.7162857055664,1.06455659866333,61.66639709472660,96.91526794433590,1.1355198621749900,59.22080612182620,95.98067474365230,1.1576370000839200,58.45884323120120,95.91857147216800,1.2710397243499800,53.65953826904300,94.80879974365230,1.0718048810958900,61.26771545410160,96.72398376464840,1.1427181959152200,58.75822448730470,96.15542602539060,1.1460436582565300,59.270294189453100,96.06354522705080,1.2627335786819500,54.12212371826170,94.80879974365230,1.08640456199646,60.62540054321290,96.6676025390625,1.1615102291107200,58.2956428527832,96.0526351928711,1.1800720691680900,57.75209045410160,95.6829833984375,1.28760826587677,53.73149871826170,94.70600128173830,1.084540843963620,60.748226165771500,96.64948272705080,1.154319167137150,58.96381759643560,95.8984375
29,0.0003657442284747960,100.0,100.0,1.3509371280670200,75.22035217285160,98.10697174072270,0.005927884951233860,99.9559326171875,100.0,1.3526251316070600,72.41586303710940,97.51602935791020,0.4152600169181820,85.28846740722660,99.70352935791020,1.099882960319520,66.84695434570310,96.92507934570310,0.3667994439601900,89.95225524902340,99.78298950195310,2.9054152965545700,32.17448043823240,84.29688262939450,0.029052462428808200,99.76128387451170,100.0,4.109427452087400,30.898439407348600,83.88021087646480,0.10335186868906000,97.96006774902340,99.93489837646480,3.738032817840580,33.515625,85.00000762939450,0.2026490867137910,95.3125,99.89149475097660,3.1436307430267300,32.356773376464800,83.33333587646480,0.004732014145702120,99.92549896240230,100.0,3.667405366897580,54.08100509643560,92.3725357055664,0.007271866779774430,99.93757629394530,100.0,4.223498821258550,49.37294387817380,91.08758544921880,0.009933039546012880,99.77448272705080,100.0,3.828787088394170,54.06044387817380,92.68092346191410,0.01812761463224890,99.75233459472660,100.0,3.7725276947021500,51.81949234008790,91.66323852539060,0.5970486998558040,81.6623306274414,98.69791412353520,2.423255681991580,37.33073043823240,87.55208587646480,0.33847010135650600,90.34288024902340,99.84809112548830,2.3456976413726800,41.08073043823240,89.81771087646480,0.834700882434845,70.48611450195310,97.6779556274414,2.1825101375579800,39.67448043823240,89.06250762939450,0.5098175406455990,83.50694274902340,99.13194274902340,2.5219759941101100,36.731773376464800,87.77344512939450,0.16887395083904300,96.55887603759770,99.82280731201170,4.941275596618650,21.659128189086900,46.31990051269530,0.23821847140789000,94.8453598022461,99.69393920898440,4.612491130828860,23.077714920043900,47.80016326904300,0.6961359977722170,77.43055725097660,98.61111450195310,2.08766508102417,33.359375,88.39844512939450,0.7007770538330080,77.1701431274414,98.89322662353520,2.071232795715330,34.765625,88.98438262939450,0.6250165700912480,79.8828125,98.89322662353520,2.262739419937130,31.770835876464800,86.34114837646480,0.6881197094917300,77.82118225097660,98.54600524902340,2.0194735527038600,34.921875,89.06250762939450,2.5536365509033200,34.689109802246100,63.96786117553710,3.28686785697937,23.0982723236084,50.914886474609400,0.03955358266830440,99.80670166015630,99.991943359375,4.483839988708500,23.817846298217800,49.300987243652300,2.499464988708500,35.54888916015630,65.19007873535160,3.31733775138855,22.131990432739300,50.328948974609400,0.9131138324737550,73.98920440673830,94.1285400390625,4.777752876281740,21.134868621826200,45.199424743652300,0.008064284920692440,99.87516021728520,100.0,3.561521053314210,54.019325256347700,92.43421173095700,2.4298572540283200,37.57651138305660,66.51900482177730,3.317436933517460,21.803043365478500,50.18503189086910,2.5582094192504900,34.445472717285200,64.23163604736330,3.2514967918396000,22.9029598236084,51.3671875,0.006487812381237750,99.92147064208980,99.99798583984380,3.5191121101379400,53.86513137817380,92.7734375,0.45709291100502000,84.02867126464840,99.56305694580080,2.366117477416990,49.691612243652300,92.11554718017580,0.4152921438217160,85.57103729248050,99.58521270751950,2.222795248031620,50.59621810913090,92.7631607055664,0.0035188698675483500,99.95569610595700,100.0,4.178718566894530,50.54481887817380,91.5912857055664,0.29523468017578100,90.65117645263670,99.7281723022461,2.1507692337036100,52.52878189086910,93.5546875,0.007420808542519810,99.83488464355470,100.0,3.181262969970700,56.321956634521500,93.3182601928711,0.5135682225227360,82.05944061279300,99.31941986083980,1.8205111026763900,55.41735076904300,93.63692474365230,1.30181884765625,54.51388931274410,95.5295181274414,1.5027573108673100,44.765628814697300,91.96614837646480,1.3153635263443000,53.45051956176760,95.46440887451170,1.5072959661483800,44.661460876464800,91.74479675292970,1.3398739099502600,52.6475715637207,94.98697662353520,1.5192128419876100,44.062503814697300,91.77083587646480,1.302834153175350,54.44878387451170,95.57291412353520,1.5072153806686400,45.234378814697300,91.95313262939450,1.5061098337173500,44.96527862548830,93.29427337646480,1.581283688545230,40.820316314697300,90.97657012939450,2.8789961338043200,29.103574752807600,59.25821304321290,3.0412726402282700,25.4420223236084,54.45106887817380,1.513258934021000,44.18402862548830,92.88194274902340,1.5934492349624600,40.000003814697300,90.84635925292970,1.5309038162231400,44.03211975097660,93.33767700195310,1.6061803102493300,39.388023376464800,90.75521087646480,1.4980798959732100,44.98698043823240,93.42447662353520,1.5774261951446500,40.755210876464800,90.91146087646480,2.899061679840090,28.68274688720700,58.59173583984380,3.065337896347050,25.370065689086900,53.92681121826170,2.990487813949590,26.232280731201200,56.67082595825200,3.0729031562805200,24.177631378173800,54.48190689086910,3.0237114429473900,25.354381561279300,55.88152313232420,3.106576681137090,23.34498405456540,53.72121810913090,2.866093397140500,29.40157699584960,59.47768783569340,3.0361580848693800,26.099918365478500,54.821136474609400,2.9003729820251500,28.610260009765600,58.61589813232420,3.0616698265075700,25.575658798217800,53.96792984008790,3.0399956703186000,25.060405731201200,55.62982940673830,3.1183390617370600,23.478618621826200,53.18667984008790,2.9960989952087400,26.028913497924800,56.227848052978500,3.0777173042297400,23.992599487304700,54.11184310913090,0.9499104022979740,65.85050964355470,97.62403106689450,1.1559287309646600,58.3984375,96.18626403808590,0.819348156452179,70.26216125488280,98.3025894165039,0.9951237440109250,64.16529846191410,97.2759017944336,0.9458905458450320,66.05992126464840,97.59584045410160,1.1602379083633400,57.76110076904300,95.83676147460940,0.8350570201873780,69.82925415039060,98.21399688720700,1.0041370391845700,64.17557525634770,97.18338775634770,0.9243441224098210,67.35260772705080,97.69651794433590,1.1454576253891000,59.04605484008790,96.04235076904300,0.7975937724113460,71.70384979248050,98.38313293457030,0.9704821705818180,65.0390625,97.44037628173830,0.9756674766540530,65.46794128417970,97.34213256835940,1.1614084243774400,58.6862678527832,95.80592346191410,0.8224411606788640,70.26618957519530,98.18580627441410,0.9764904379844670,64.86431121826170,97.18338775634770
39,0.00020047665748279500,100.0,100.0,1.3919669389724700,75.32051086425780,98.06690979003910,0.0007227087044157090,100.0,100.0,1.4260095357894900,72.89663696289060,97.79647827148440,0.12351840734481800,95.90345001220700,99.98597717285160,1.3607149124145500,68.82011413574220,96.93509674072270,0.023516830056905700,99.78298950195310,100.0,4.094181060791020,31.588542938232400,83.22917175292970,0.0019972624722868200,100.0,100.0,4.862505912780760,30.885417938232400,83.08594512939450,0.07216420024633410,99.65277862548830,100.0,4.716002941131590,33.515625,84.67448425292970,0.008623063564300540,100.0,100.0,4.137897968292240,33.46354293823240,82.98177337646480,0.0024974180851131700,99.9798583984375,100.0,3.9270806312561000,54.07072448730470,92.32113647460940,0.005604909732937810,99.97583770751950,100.0,4.669553279876710,49.96916198730470,91.33429718017580,0.0029093523044139100,99.94563293457030,100.0,4.213399887084960,54.1940803527832,92.88651275634770,0.012490971013903600,99.94764709472660,100.0,4.046563625335690,52.59046173095700,92.25946044921880,0.2672167718410490,92.46961975097660,99.52256774902340,2.9674949645996100,37.29166793823240,86.35417175292970,0.01984970085322860,99.93489837646480,100.0,3.55446457862854,40.273441314697300,88.33333587646480,0.3177773058414460,90.234375,99.67447662353520,2.778235912323000,38.89323043823240,88.60677337646480,0.24825501441955600,92.27430725097660,99.86978912353520,3.1497044563293500,34.59635543823240,85.75521087646480,0.0052552903071045900,99.9959716796875,100.0,5.258411407470700,21.988075256347700,46.85444259643560,0.006488191429525610,99.98992919921880,100.0,4.932449817657470,24.568256378173800,49.5168571472168,0.31784144043922400,91.97048950195310,99.73958587646480,2.5250704288482700,32.68229293823240,87.01823425292970,0.31436342000961300,92.23090362548830,99.8046875,2.521819829940800,34.270835876464800,87.85157012939450,0.25430765748024000,94.3359375,99.84809112548830,2.8042240142822300,30.846355438232400,84.88282012939450,0.34036874771118200,91.27603912353520,99.78298950195310,2.444176435470580,34.1015625,87.98177337646480,2.187615394592290,42.280120849609400,72.14078521728520,3.463880777359010,23.560855865478500,51.51110076904300,0.007738114334642890,99.9959716796875,100.0,4.8882155418396,23.303865432739300,48.38610076904300,2.085447072982790,44.87556076049810,73.6932144165039,3.507227897644040,23.077714920043900,51.58306121826170,0.006398980971425770,99.9959716796875,100.0,4.922057628631590,24.21875,50.0,0.0027437489479780200,99.95972442626950,100.0,3.779949426651000,53.77261734008790,92.54728698730470,2.0515825748443600,45.47357940673830,74.6738052368164,3.5774970054626500,22.584293365478500,50.42146301269530,2.1935274600982700,41.85929489135740,71.9978256225586,3.3771204948425300,23.910362243652300,53.0324821472168,0.003814341966062780,99.95167541503910,100.0,3.7865288257598900,53.33059310913090,92.5678482055664,0.33794713020324700,88.43025207519530,99.82280731201170,2.811302423477170,50.503700256347700,91.66323852539060,0.30127230286598200,89.64239501953130,99.9073715209961,2.9603724479675300,50.0,92.1875,0.0007459131884388630,99.991943359375,100.0,4.436514377593990,50.318668365478500,91.26233673095700,0.11157695204019500,96.57699584960940,99.9879150390625,2.930708646774290,52.68297576904300,92.96875,0.00023612065706402100,100.0,100.0,3.34157657623291,57.06208801269530,93.48273468017580,0.35145315527916000,87.85034942626950,99.84092712402340,2.530843496322630,53.49506759643560,93.06126403808590,1.190280556678770,58.76736068725590,96.39756774902340,1.4768000841140700,45.950523376464800,92.22657012939450,1.196495771408080,57.421875,96.52777862548830,1.4799574613571200,45.96354293823240,92.31771087646480,1.2958279848098800,52.8428840637207,95.65972137451170,1.5299152135849,43.216148376464800,91.86198425292970,1.194165825843810,58.5069465637207,96.5060806274414,1.4800759553909300,45.80729293823240,92.12239837646480,1.4230084419250500,48.50260543823240,94.57465362548830,1.536744236946110,42.773441314697300,91.86198425292970,2.6525821685791000,33.44676208496090,64.51151275634770,2.885437488555910,28.279193878173800,58.912418365478500,1.4237093925476100,48.00347137451170,94.27083587646480,1.53567636013031,41.86198043823240,91.61458587646480,1.434506893157960,47.82986068725590,94.7265625,1.5417845249176000,41.757816314697300,91.71875762939450,1.4154216051101700,48.22048568725590,94.31423950195310,1.5292927026748700,42.747398376464800,91.58854675292970,2.6322743892669700,33.93806457519530,64.81757354736330,2.8736231327056900,28.947368621826200,58.59375,2.6691555976867700,32.16817092895510,63.859130859375,2.8121426105499300,28.72121810913090,60.36184310913090,2.6794631481170700,31.819828033447300,63.79469680786130,2.825634002685550,29.20435905456540,60.485198974609400,2.6105239391326900,34.63273239135740,65.56257629394530,2.862927198410030,28.967927932739300,59.04605484008790,2.6499507427215600,33.491058349609400,64.52359771728520,2.8831801414489700,28.340871810913100,58.727386474609400,2.6819119453430200,31.686935424804700,63.782615661621100,2.836000680923460,28.690378189086900,60.12541198730470,2.646028518676760,32.70376968383790,64.41889190673830,2.7876036167144800,29.666940689086900,61.215049743652300,0.7217616438865660,74.72212982177730,98.85430145263670,1.1174283027648900,60.6393928527832,96.39186096191410,0.5669128894805910,80.05396270751950,99.30331420898440,0.9247331023216250,68.28741455078130,97.70764923095700,0.6462633013725280,77.90753936767580,99.15431213378910,1.078995943069460,62.34580612182620,96.76192474365230,0.5611255168914800,80.43451690673830,99.29727172851560,0.9212379455566410,67.84539794921880,97.68708801269530,0.6247884631156920,78.79953002929690,99.19660186767580,1.0720453262329100,62.36636734008790,96.77220153808590,0.5385380387306210,81.34060668945310,99.43218231201170,0.8982970714569090,68.62664794921880,97.8515625,0.7439250946044920,73.61669921875,98.6972427368164,1.1151059865951500,61.245887756347700,96.51521301269530,0.6140884160995480,78.16728210449220,99.17646026611330,0.9359843730926510,67.3828125,97.71792602539060
49,0.00014056004874873900,100.0,100.0,1.4194693565368700,75.37059020996090,98.0869369506836,0.0004364308842923490,100.0,100.0,1.47018563747406,72.89663696289060,97.78646087646480,0.0036839786916971200,99.99800109863280,100.0,1.4940288066864000,70.43269348144530,97.27564239501950,0.004003721289336680,100.0,100.0,4.5700812339782700,31.835939407348600,83.20313262939450,0.0009528865339234470,100.0,100.0,5.082772254943850,30.898439407348600,83.04688262939450,0.030686387792229700,99.8046875,100.0,4.853893280029300,33.15104293823240,83.72396087646480,0.0019985216204077000,100.0,100.0,4.583855152130130,33.19010543823240,82.81250762939450,0.0008301588241010900,99.98992919921880,100.0,4.081861972808840,54.51274871826170,92.1772232055664,0.00031641172245144800,100.0,100.0,4.838141918182370,49.45518112182620,91.18009948730470,0.011753926053643200,99.89730834960940,99.99798583984380,4.347886562347410,54.05016326904300,92.7837142944336,0.00016866883379407200,100.0,100.0,4.2724809646606400,52.88856887817380,92.01274871826170,0.03550274670124050,99.34896087646480,100.0,3.816965341567990,36.31510543823240,86.34114837646480,0.002521098591387270,100.0,100.0,4.010014533996580,40.364585876464800,87.85157012939450,0.04779534414410590,99.00173950195310,100.0,3.4941835403442400,38.69791793823240,88.07292175292970,0.008133446797728540,99.97830200195310,100.0,3.8193867206573500,37.52604293823240,85.87239837646480,0.0030769852455705400,100.0,100.0,5.411756992340090,21.97779655456540,46.43297576904300,0.0034062762279063500,100.0,100.0,5.096711158752440,24.486019134521500,49.157073974609400,0.0718594565987587,99.56597137451170,100.0,3.1565444469451900,32.421875,85.75521087646480,0.07058485597372060,99.65277862548830,99.97830200195310,3.1631104946136500,33.020835876464800,86.49739837646480,0.05764024332165720,99.73958587646480,100.0,3.468240976333620,29.648439407348600,83.39844512939450,0.07623594254255300,99.4140625,99.97830200195310,3.023770809173580,33.294273376464800,86.79688262939450,1.934203863143920,48.07103729248050,77.35179901123050,3.839840888977050,23.4888973236084,50.524261474609400,0.004441339522600170,100.0,100.0,5.086690902709960,23.180509567260700,47.86184310913090,1.6778870820999100,54.2928466796875,81.63055419921880,3.884758710861210,22.399259567260700,50.904605865478500,0.0033094610553234800,100.0,100.0,5.070534706115720,24.259868621826200,49.8972053527832,0.00016000073810573700,100.0,100.0,3.948489189147950,53.94736862182620,92.63980102539060,1.5092549324035600,58.384342193603500,84.28036499023440,4.139693260192870,22.101152420043900,49.146793365478500,1.8850853443145800,48.828125,78.8337631225586,3.8237464427948,23.3861026763916,51.57278060913090,0.0005855791969224810,99.99395751953130,100.0,3.948760509490970,53.28947448730470,92.63980102539060,0.10189445316791500,96.5407485961914,99.99395751953130,3.4599833488464400,50.75041198730470,91.83799743652340,0.09889964014291760,96.70988464355470,99.9879150390625,3.565812826156620,51.0793571472168,92.48561096191410,0.00013059272896498400,100.0,100.0,4.604617595672610,50.38034439086910,91.25205993652340,0.015400242060422900,99.8610610961914,100.0,3.600161075592040,52.97080612182620,92.54728698730470,0.00012426306784618600,100.0,100.0,3.4549684524536100,56.88733673095700,93.44161224365230,0.13546408712863900,95.37491607666020,99.98590087890630,2.9818029403686500,54.2043571472168,93.22573852539060,1.086898922920230,63.06423568725590,97.15711975097660,1.4687323570251500,46.653648376464800,92.68229675292970,1.070923924446110,63.41145706176760,97.72135162353520,1.4623243808746300,46.966148376464800,92.82552337646480,1.1300091743469200,60.50347137451170,96.76649475097660,1.4630411863327000,46.601566314697300,92.43489837646480,1.07742440700531,63.25954818725590,97.39583587646480,1.4678813219070400,46.770835876464800,92.64323425292970,1.3335262537002600,52.19184112548830,95.68142700195310,1.4820884466171300,44.804691314697300,92.52604675292970,2.3844237327575700,39.34238052368160,70.54002380371090,2.7264480590820300,31.578947067260700,62.109375,1.345409870147710,50.5859375,95.24739837646480,1.4979854822158800,43.997398376464800,92.34375762939450,1.387251377105710,49.00173568725590,94.9435806274414,1.5124619007110600,43.450523376464800,92.27864837646480,1.322036862373350,52.58246612548830,95.8984375,1.4766606092453000,45.052085876464800,92.51302337646480,2.3520314693450900,39.936370849609400,71.13200378417970,2.7029452323913600,31.702302932739300,62.808387756347700,2.3361830711364700,38.75241470336910,71.35953521728520,2.5875425338745100,33.64514923095700,65.8305892944336,2.310457706451420,39.126930236816400,71.87298583984380,2.568342447280880,33.83018112182620,65.8100357055664,2.313955068588260,40.77802658081060,72.22736358642580,2.681352138519290,31.92845344543460,63.88774871826170,2.3728537559509300,39.352447509765600,70.79977416992190,2.7140092849731400,31.332237243652300,62.438323974609400,2.3271374702453600,39.181297302246100,71.71391296386720,2.5742719173431400,33.655426025390600,66.08758544921880,2.297171115875240,39.79341125488280,71.9434585571289,2.5490729808807400,34.118011474609400,66.37541198730470,0.4504474103450780,84.07095336914060,99.74226379394530,1.3057548999786400,60.8347053527832,95.92927551269530,0.32985883951187100,88.82892608642580,99.82683563232420,1.0736161470413200,68.00987243652340,97.17311096191410,0.35260316729545600,88.48662567138670,99.85301208496090,1.237038254737850,62.45888137817380,96.51521301269530,0.3135346472263340,89.50346374511720,99.86307525634770,1.0253485441207900,68.22573852539060,97.43009948730470,0.2710214853286740,91.7928466796875,99.9234848022461,1.2452380657196000,62.64391326904300,96.53577423095700,0.2757110595703130,91.17267608642580,99.88723754882810,1.0399552583694500,68.42105102539060,97.39926147460940,0.5190428495407100,81.35067749023440,99.56909942626950,1.2816693782806400,61.11225509643560,96.19654846191410,0.43272024393081700,84.6468276977539,99.6738052368164,1.060383677482610,66.88938903808590,97.2759017944336
59,0.00010864954674616500,100.0,100.0,1.4405434131622300,75.30048370361330,98.0869369506836,0.0003149282420054080,100.0,100.0,1.5017350912094100,72.97676086425780,97.74639892578130,0.001550215994939210,100.0,100.0,1.5732330083847000,70.64302825927730,97.265625,0.0011815184261649800,100.0,100.0,4.873201847076420,32.05729293823240,82.94271087646480,0.0006226175464689730,100.0,100.0,5.21479606628418,30.859376907348600,82.96875762939450,0.05226147919893270,99.54427337646480,100.0,5.035525321960450,33.54166793823240,83.73698425292970,0.0009488287614658480,100.0,100.0,4.767948150634770,33.125,82.60417175292970,0.0026670810766518100,99.94764709472660,100.0,4.2203779220581100,54.029605865478500,92.50617218017580,7.2957031079568E-05,100.0,100.0,4.983179092407230,49.59909439086910,91.2109375,0.0008000499219633640,99.98992919921880,100.0,4.602624893188480,54.12212371826170,92.63980102539060,8.57554477988742E-05,100.0,100.0,4.393214225769040,52.76521301269530,91.94078826904300,0.0049879904836416200,100.0,100.0,4.202040195465090,37.747398376464800,86.04167175292970,0.0011100491974502800,100.0,100.0,4.206851959228520,40.33854293823240,87.70833587646480,0.007217371836304670,99.95659637451170,100.0,3.8983542919158900,38.281253814697300,87.50000762939450,0.001973244594410060,100.0,100.0,4.143545150756840,37.421878814697300,85.49479675292970,0.002226306824013590,100.0,100.0,5.5175909996032700,21.895559310913100,46.484375,0.002453097142279150,100.0,100.0,5.206767559051510,24.32154655456540,49.0234375,0.01989053748548030,100.0,100.0,3.605846643447880,32.747398376464800,85.42969512939450,0.02072720415890220,100.0,100.0,3.6253774166107200,32.5390625,85.95052337646480,0.018026510253548600,100.0,100.0,3.9030587673187300,29.54427146911620,83.15104675292970,0.020569028332829500,100.0,100.0,3.4717698097229000,33.372398376464800,85.96354675292970,1.7430685758590700,52.36186981201170,82.0352783203125,4.343727111816410,22.08059310913090,48.97203826904300,0.0031195245683193200,100.0,100.0,5.215623378753660,23.036596298217800,47.83100509643560,1.290391206741330,63.91551208496090,88.0094223022461,4.409127712249760,22.4095401763916,49.876644134521500,0.0023238356225192500,100.0,100.0,5.170413494110110,24.249589920043900,49.486019134521500,9.91543784039095E-05,100.0,100.0,4.048946380615230,53.89596939086910,92.5884017944336,1.134415864944460,67.69490814208980,90.56660461425780,4.748275279998780,21.607730865478500,47.964637756347700,1.751408576965330,51.96721649169920,81.98694610595700,4.167247772216800,22.697368621826200,50.62705612182620,0.00020485361164901400,100.0,100.0,4.044497013092040,53.38199234008790,92.67063903808590,0.015635455027222600,99.62346649169920,100.0,4.026997089385990,51.31578826904300,91.7865982055664,0.0036807977594435200,99.991943359375,100.0,4.093456268310550,51.58306121826170,92.08470153808590,8.63961322465912E-05,100.0,100.0,4.703571319580080,50.33922576904300,91.2109375,0.0018308000871911600,100.0,100.0,3.994783639907840,53.238075256347700,92.7323226928711,8.5685976955574E-05,100.0,100.0,3.5271358489990200,56.88733673095700,93.42105102539060,0.01773388870060440,99.58319854736330,100.0,3.5395021438598600,55.11924362182620,93.32853698730470,0.96919184923172,68.59809112548830,97.93836975097660,1.4643813371658300,47.56510543823240,92.86458587646480,0.9752358198165890,67.2092056274414,97.98177337646480,1.4683986902236900,46.848960876464800,92.81250762939450,1.0611886978149400,64.17100524902340,97.35243225097660,1.4722037315368700,46.19791793823240,92.73438262939450,0.9668468832969670,68.51128387451170,98.0685806274414,1.4653351306915300,47.044273376464800,93.15104675292970,1.264612078666690,54.07986068725590,96.18055725097660,1.4560540914535500,45.234378814697300,92.81250762939450,2.0601909160614000,46.72196960449220,77.41422271728520,2.577889919281010,34.4675178527832,65.76891326904300,1.2677780389785800,54.2100715637207,96.18055725097660,1.4560027122497600,44.94791793823240,92.95573425292970,1.3166402578353900,52.01823043823240,95.5295181274414,1.4811819791793800,44.153648376464800,92.64323425292970,1.311635971069340,51.32378387451170,95.55121612548830,1.4845168590545700,44.973960876464800,92.38282012939450,2.0492494106292700,46.691768646240200,77.56523895263670,2.5727105140686000,34.54975509643560,66.07730102539060,1.8992908000946000,48.505958557128900,80.32779693603520,2.375178098678590,38.024261474609400,69.921875,1.9352153539657600,47.473018646240200,79.82643127441410,2.3948965072631800,37.037418365478500,69.61348724365230,2.02610445022583,47.39650344848630,77.9941177368164,2.573448896408080,34.303043365478500,65.76891326904300,2.12383770942688,44.7225341796875,76.13361358642580,2.6144943237304700,33.15172576904300,64.88487243652340,1.9007103443145800,48.79993438720700,80.42444610595700,2.3651280403137200,38.147613525390600,70.2713851928711,1.9507269859314000,46.84882354736330,79.08142852783200,2.3951542377471900,37.623355865478500,69.50041198730470,0.181945338845253,94.29767608642580,99.95972442626950,1.5203838348388700,62.54111862182620,95.703125,0.17790693044662500,94.3882827758789,99.98187255859380,1.308121681213380,66.8071517944336,96.79276275634770,0.09501845389604570,97.65625,99.9959716796875,1.5052905082702600,62.818668365478500,96.33018493652340,0.11282660067081500,97.04816436767580,99.99395751953130,1.279759407043460,67.91735076904300,96.94696044921880,0.026523582637310000,99.94160461425780,100.0,1.5426907539367700,63.82606887817380,95.87787628173830,0.07042364776134490,98.63683319091800,99.99798583984380,1.2745875120163000,69.20230102539060,97.2553482055664,0.24305641651153600,91.79888916015630,99.94361877441410,1.629111886024480,59.888980865478500,95.1171875,0.2361142784357070,91.99017333984380,99.9154281616211,1.2000576257705700,67.65008544921880,97.30674743652340
69,8.86460256879218E-05,100.0,100.0,1.457619547843930,75.32051086425780,98.0769271850586,0.0002465411671437320,100.0,100.0,1.5264711380004900,73.0769271850586,97.74639892578130,0.0009783843997865920,100.0,100.0,1.6227325201034500,70.80328369140630,97.18550109863280,0.0007071363506838680,100.0,100.0,5.010290145874020,32.122398376464800,82.81250762939450,0.0004588949668686840,100.0,100.0,5.310160160064700,30.833335876464800,82.85157012939450,0.024321075528860100,99.8046875,99.97830200195310,5.344176292419430,32.513023376464800,83.28125762939450,0.0006181358476169410,100.0,100.0,4.878006935119630,33.216148376464800,82.50000762939450,0.0031450213864445700,99.97180938720700,100.0,4.366100311279300,54.5847053527832,92.49588775634770,4.90351267217193E-05,100.0,100.0,5.069592475891110,49.75328826904300,91.14926147460940,6.79643344483338E-05,100.0,100.0,4.701611518859860,54.26603698730470,92.71176147460940,5.8820478443522E-05,100.0,100.0,4.472232818603520,52.74465560913090,91.97162628173830,0.0024647307582199600,100.0,100.0,4.462063312530520,37.395835876464800,85.91146087646480,0.0007197794620878990,100.0,100.0,4.3163909912109400,40.130210876464800,87.68229675292970,0.010799259878695000,99.84809112548830,100.0,4.167152404785160,38.763023376464800,87.07032012939450,0.001124825794249770,100.0,100.0,4.282682418823240,37.356773376464800,85.44271087646480,0.001754359225742520,100.0,100.0,5.597477436065670,21.813322067260700,46.23766326904300,0.0019066274398937800,100.0,100.0,5.289730072021480,24.352384567260700,48.9309196472168,0.009958735667169090,100.0,100.0,3.8535242080688500,32.513023376464800,85.07813262939450,0.010312673635780800,100.0,100.0,3.874793529510500,32.68229293823240,85.55989837646480,0.009543183259665970,100.0,100.0,4.151736259460450,29.73958396911620,83.00782012939450,0.010134992189705400,100.0,100.0,3.7234838008880600,33.333335876464800,85.67708587646480,1.3088524341583300,62.93492126464840,89.08061981201170,4.944688320159910,21.8236026763916,49.47574234008790,0.0023874668404460000,100.0,100.0,5.315832614898680,22.964637756347700,47.779605865478500,1.0885509252548200,68.6150894165039,91.7243881225586,5.255934238433840,21.49465560913090,47.789886474609400,0.0018011074280366300,100.0,100.0,5.246431827545170,24.249589920043900,49.4140625,7.26074067642912E-05,100.0,100.0,4.1179351806640600,53.95764923095700,92.5678482055664,0.6350566744804380,81.99903106689450,96.53471374511720,5.8620686531066900,20.703125,46.484375,1.2452154159545900,64.00209045410160,89.74911499023440,4.823189735412600,22.36842155456540,50.462581634521500,9.50796529650688E-05,100.0,100.0,4.143342971801760,53.35115051269530,92.71176147460940,0.0009610036504454910,100.0,100.0,4.181212425231930,51.76809310913090,91.70436096191410,0.0009500519372522830,100.0,100.0,4.299113750457760,51.80921173095700,92.21833801269530,6.5214597270824E-05,100.0,100.0,4.776077747344970,50.35978698730470,91.2006607055664,0.0010906067909672900,100.0,100.0,4.195957660675050,53.29975509643560,92.7837142944336,6.56082629575394E-05,100.0,100.0,3.5811033248901400,56.87705612182620,93.41077423095700,0.0012342031113803400,100.0,100.0,3.744408369064330,55.6640625,93.53412628173830,0.8108981251716610,75.75955200195310,98.76302337646480,1.4472061395645100,48.085941314697300,93.15104675292970,0.8379510045051580,74.06684112548830,98.6545181274414,1.4624863862991300,47.695316314697300,93.16407012939450,0.9872081875801090,66.92708587646480,97.93836975097660,1.4790585041046100,46.341148376464800,92.56510925292970,0.8273148536682130,74.69618225097660,98.76302337646480,1.464720606803890,47.60416793823240,92.89063262939450,1.1793274879455600,57.9210090637207,97.0920181274414,1.4214906692504900,47.109378814697300,93.69792175292970,1.7045844793319700,55.44055938720700,84.44144439697270,2.490553379058840,35.88610076904300,67.35197448730470,1.1870453357696500,57.46527862548830,97.00521087646480,1.4220393896102900,46.640628814697300,93.28125762939450,1.2423511743545500,54.66579818725590,96.15885162353520,1.440643310546880,45.976566314697300,93.29427337646480,1.1777222156524700,57.63888931274410,96.78819274902340,1.4181318283081100,47.239585876464800,93.54167175292970,1.6946871280670200,55.43451690673830,84.2904281616211,2.495718479156490,36.16365051269530,68.11266326904300,1.5394322872161900,56.68894958496090,86.91607666015630,2.4214816093444800,37.4074821472168,70.05551147460940,1.4592134952545200,59.28640365600590,88.53897857666020,2.3498752117157000,39.3503303527832,71.19654846191410,1.650156855583190,56.9950065612793,85.38780212402340,2.4793124198913600,36.37952423095700,68.07154846191410,1.7933889627456700,52.629669189453100,82.45811462402340,2.5306687355041500,35.10485076904300,67.3828125,1.4801579713821400,59.03672409057620,88.01948547363280,2.3815815448761000,38.980262756347700,70.68256378173830,1.557755708694460,56.531890869140600,86.88385772705080,2.3586313724517800,39.03166198730470,70.1171875,0.019154060631990400,99.85301208496090,100.0,1.7679340839386000,63.42516326904300,95.84703826904300,0.06319601833820340,98.36299896240230,100.0,1.5717335939407300,67.0024642944336,96.15542602539060,0.00954244751483202,99.99395751953130,100.0,1.693543553352360,64.18585205078130,96.40213775634770,0.06278494000434880,98.28849792480470,100.0,1.5661317110061600,66.86883544921880,96.52549743652340,0.006666588131338360,99.99798583984380,100.0,1.7281866073608400,64.00082397460940,95.83676147460940,0.011015869677066800,99.97785186767580,100.0,1.4786673784256000,68.80139923095700,97.00863647460940,0.045288506895303700,99.0838394165039,100.0,1.8350083827972400,61.71875,95.40501403808590,0.07279278337955480,97.9623031616211,99.9959716796875,1.3934117555618300,68.1537857055664,97.09087371826170
79,7.48911697883159E-05,100.0,100.0,1.4720522165298500,75.29046630859380,98.0769271850586,0.00020244465849828000,100.0,100.0,1.5468933582305900,73.05689239501950,97.73638153076170,0.000716225418727845,100.0,100.0,1.6603000164032000,70.91345977783200,97.16546630859380,0.0005036862567067150,100.0,100.0,5.10339879989624,32.09635543823240,82.74739837646480,0.0003617654729168860,100.0,100.0,5.38529109954834,30.859376907348600,82.87760925292970,0.0027773038018494800,99.97830200195310,100.0,5.542942047119140,32.8515625,83.65885925292970,0.00045525302994065000,100.0,100.0,4.957618236541750,33.22916793823240,82.50000762939450,8.16295942058787E-05,100.0,100.0,4.50711727142334,54.039886474609400,92.32113647460940,3.73807779396884E-05,100.0,100.0,5.133187770843510,49.743011474609400,91.12870025634770,4.60390510852449E-05,100.0,100.0,4.766127586364750,54.34827423095700,92.66036224365230,4.49500075774267E-05,100.0,100.0,4.53200101852417,52.76521301269530,91.97162628173830,0.0010308150667697200,100.0,100.0,4.643289089202880,37.382816314697300,85.78125762939450,0.0005320804193615910,100.0,100.0,4.395511627197270,40.10416793823240,87.59114837646480,0.023792771622538600,99.86978912353520,100.0,4.397780895233150,38.54166793823240,87.08333587646480,0.0007795587298460310,100.0,100.0,4.3751397132873500,37.304691314697300,85.32552337646480,0.0014475478092208500,100.0,100.0,5.664015769958500,21.78248405456540,46.09375,0.0015685426769778100,100.0,100.0,5.3559746742248500,24.249589920043900,48.828125,0.006378151476383210,100.0,100.0,4.0164794921875,32.473960876464800,84.75260925292970,0.006679224316030740,100.0,100.0,4.04493522644043,32.734375,85.32552337646480,0.006262482143938540,100.0,100.0,4.32067346572876,29.726564407348600,82.95573425292970,0.006461015436798330,100.0,100.0,3.8888297080993700,33.359375,85.52083587646480,0.9957246780395510,70.81185150146480,93.57482147216800,5.925422668457030,21.155427932739300,47.91324234008790,0.0019273394718766200,100.0,100.0,5.3948283195495600,22.964637756347700,47.5534553527832,0.9179491400718690,72.91800689697270,94.54534149169920,6.147371292114260,20.836759567260700,46.597450256347700,0.001472496660426260,100.0,100.0,5.308151721954350,24.105674743652300,49.352386474609400,5.75186240894254E-05,100.0,100.0,4.171755313873290,54.019325256347700,92.5884017944336,0.3514951169490810,90.3410873413086,98.9348373413086,6.963648796081540,19.222862243652300,45.1171875,1.0539829730987500,69.2090835571289,93.31708526611330,6.075565814971920,21.073190689086900,47.9440803527832,6.77819989505224E-05,100.0,100.0,4.213632106781010,53.31003189086910,92.72203826904300,0.0006330597097985450,100.0,100.0,4.299229621887210,51.881168365478500,91.67352294921880,0.000665638770442456,100.0,100.0,4.425179958343510,51.93256759643560,92.1463851928711,5.25464529346209E-05,100.0,100.0,4.833802700042730,50.42146301269530,91.2109375,0.0007814691052772110,100.0,100.0,4.336287975311280,53.29975509643560,92.7631607055664,5.32114754605573E-05,100.0,100.0,3.6240386962890600,56.84621810913090,93.3696517944336,0.0007921169162727890,100.0,100.0,3.8660459518432600,55.746299743652300,93.53412628173830,0.7042329907417300,79.60069274902340,99.2404556274414,1.4744545221328700,47.578128814697300,93.13802337646480,0.7115458846092220,78.94965362548830,99.13194274902340,1.472678542137150,47.552085876464800,93.34635925292970,0.8815940022468570,72.265625,98.2638931274414,1.5003336668014500,46.562503814697300,92.38282012939450,0.7262787222862240,79.1015625,99.11024475097660,1.4900661706924400,47.33073043823240,93.09896087646480,1.1003949642181400,60.48176956176760,97.39583587646480,1.3974577188491800,47.773441314697300,93.98438262939450,1.3121609687805200,65.36726379394530,90.7317123413086,2.541045665740970,36.2253303527832,67.54728698730470,1.1246083974838300,59.24479293823240,97.0920181274414,1.4108890295028700,47.304691314697300,93.98438262939450,1.1653045415878300,58.59375,96.76649475097660,1.4034209251403800,47.79948043823240,93.81510925292970,1.1073222160339400,60.98090362548830,97.43923950195310,1.3971056938171400,47.786460876464800,93.60677337646480,1.326403260231020,64.92428588867190,90.6934585571289,2.5455126762390100,36.34868621826170,68.19490051269530,1.0243892669677700,71.23268127441410,94.71044921875,2.5818674564361600,38.09621810913090,68.89391326904300,0.9936932921409610,72.452880859375,95.20376586914060,2.628671884536740,37.890625,68.79112243652340,1.1841009855270400,69.75475311279300,92.87210083007810,2.50190806388855,37.14021301269530,68.11266326904300,1.611058235168460,55.93387222290040,85.48445129394530,2.672569513320920,34.303043365478500,65.4296875,0.9234028458595280,75.35437774658200,95.890380859375,2.5731115341186500,38.538238525390600,68.91447448730470,1.2360888719558700,64.73703002929690,91.89151000976560,2.624694347381590,36.31784439086910,66.71463775634770,0.003982284106314180,100.0,100.0,1.840201497077940,63.82606887817380,95.83676147460940,0.004870483186095950,100.0,100.0,1.6367034912109400,68.40049743652340,96.50493621826170,0.0032280264422297500,100.0,100.0,1.7763516902923600,64.67927551269530,96.484375,0.005025967489928010,100.0,100.0,1.5684237480163600,68.97615051269530,96.8338851928711,0.0033782669343054300,100.0,100.0,1.8167845010757400,63.9699821472168,95.79563903808590,0.004348783288151030,100.0,100.0,1.575806975364690,68.80139923095700,96.93667602539060,0.004444818012416360,100.0,100.0,1.901422381401060,63.0859375,95.75452423095700,0.006454624701291320,99.991943359375,100.0,1.498250961303710,69.62376403808590,97.2245101928711
89,6.48239365546033E-05,100.0,100.0,1.48463773727417,75.29046630859380,98.0769271850586,0.00017159871640615200,100.0,100.0,1.5641319751739500,73.0769271850586,97.73638153076170,0.0005644072662107650,100.0,100.0,1.6907079219818100,70.85336303710940,97.16546630859380,0.00038962942198850200,100.0,100.0,5.175415515899660,32.05729293823240,82.73438262939450,0.00029733084375038700,100.0,100.0,5.447375297546390,30.885417938232400,82.85157012939450,0.0018362082773819600,99.97830200195310,100.0,5.709390640258790,33.125,83.45052337646480,0.000358592631528154,100.0,100.0,5.019970417022710,33.15104293823240,82.47396087646480,5.12635269842576E-05,100.0,100.0,4.579550266265870,54.214637756347700,92.28001403808590,3.03326996800024E-05,100.0,100.0,5.184786796569820,49.8046875,91.05674743652340,3.54331095877569E-05,100.0,100.0,4.814093589782720,54.32771301269530,92.69120025634770,3.64296065527014E-05,100.0,100.0,4.580319881439210,52.734375,91.96134948730470,0.0006721873069182040,100.0,100.0,4.741978645324710,37.513023376464800,85.65104675292970,0.0004207006422802810,100.0,100.0,4.457435607910160,40.14323043823240,87.61719512939450,0.016653133556246800,99.89149475097660,99.97830200195310,4.518073081970220,38.38541793823240,86.70573425292970,0.0005927308229729530,100.0,100.0,4.444901466369630,37.343753814697300,85.26042175292970,0.001230890746228400,100.0,100.0,5.719953536987310,21.8236026763916,46.032073974609400,0.0013304820749908700,100.0,100.0,5.413254261016850,24.085115432739300,48.79728698730470,0.004593770019710060,100.0,100.0,4.139641761779790,32.56510543823240,84.72657012939450,0.004836659412831070,100.0,100.0,4.173012733459470,32.83854293823240,85.28646087646480,0.0045736003667116200,100.0,100.0,4.448934078216550,29.73958396911620,82.82552337646480,0.004645862150937320,100.0,100.0,4.0117926597595200,33.294273376464800,85.41667175292970,0.8409732580184940,74.96979522705080,95.93669128417970,6.781330585479740,20.8984375,47.193668365478500,0.0016100344946607900,100.0,100.0,5.46335506439209,22.831003189086900,47.5637321472168,0.866436779499054,74.8006591796875,95.72930145263670,6.849442958831790,20.836759567260700,46.12458801269530,0.0012455920223146700,100.0,100.0,5.360186576843260,24.085115432739300,49.3215446472168,4.76701061415952E-05,100.0,100.0,4.215570449829100,54.05016326904300,92.578125,0.15360073745250700,96.30516815185550,99.87113189697270,8.155121803283690,19.42845344543460,44.71628189086910,0.9877464771270750,71.92332458496090,94.60575103759770,6.665456771850590,21.792762756347700,47.61513137817380,5.31724544998724E-05,100.0,100.0,4.267183780670170,53.238075256347700,92.72203826904300,0.00048268833779729900,100.0,100.0,4.386388301849370,51.97368621826170,91.76603698730470,0.0005144943133927880,100.0,100.0,4.521029949188230,51.8503303527832,92.09498596191410,4.40876683569513E-05,100.0,100.0,4.881358623504640,50.42146301269530,91.2212142944336,0.0006069215596653520,100.0,100.0,4.446478843688970,53.29975509643560,92.67063903808590,4.47947459178977E-05,100.0,100.0,3.6599860191345200,56.80509948730470,93.37993621826170,0.0005919462419115010,100.0,100.0,3.956848621368410,55.777137756347700,93.5649642944336,0.6035685539245610,83.55034637451170,99.45746612548830,1.513898491859440,47.356773376464800,93.21614837646480,0.5972775816917420,84.24478912353520,99.37065887451170,1.5000683069229100,47.630210876464800,92.78646087646480,0.7746649384498600,75.47743225097660,98.91493225097660,1.499009370803830,47.200523376464800,92.69532012939450,0.6007441878318790,84.04947662353520,99.37065887451170,1.5068937540054300,47.40885543823240,93.20313262939450,1.0168384313583400,64.4748306274414,98.00347137451170,1.376065969467160,48.567710876464800,94.45313262939450,0.9490920305252080,76.14167022705080,95.80178833007810,2.7371058464050300,34.78618621826170,65.28577423095700,1.0221575498580900,64.453125,97.93836975097660,1.3676804304122900,48.997398376464800,94.71354675292970,1.0939096212387100,60.3515625,97.39583587646480,1.3789039850235000,48.606773376464800,94.28385925292970,0.9959209561347960,65.625,98.15538024902340,1.3598206043243400,49.466148376464800,94.38802337646480,0.9160186648368840,77.0256118774414,96.10784149169920,2.7234811782836900,35.084293365478500,65.90254974365230,0.7400055527687070,79.58480834960940,97.51127624511720,3.1380455493927,33.96381759643560,63.53824234008790,0.5508701801300050,86.37443542480470,98.96302795410160,3.0661916732788100,35.49547576904300,65.60443878173830,0.7341046333312990,84.17767333984380,97.91800689697270,2.7155890464782700,35.474918365478500,66.3651351928711,1.1839754581451400,67.55799102783200,92.59825897216800,2.777719020843510,33.6862678527832,64.75123596191410,0.4562733769416810,90.07530212402340,99.38788604736330,3.0530219078064000,36.70846939086910,66.29317474365230,0.94144207239151,72.24951171875,95.46753692626950,3.1243021488189700,33.6965446472168,63.363487243652300,0.0023106043227016900,100.0,100.0,1.8958934545517000,64.0213851928711,95.87787628173830,0.002583830850198870,100.0,100.0,1.6955407857894900,68.87335205078130,96.51521301269530,0.00206594355404377,100.0,100.0,1.8336161375045800,64.95682525634770,96.34046173095700,0.0024454768281430000,100.0,100.0,1.6264842748642000,69.45928955078130,96.82360076904300,0.0023653910029679500,100.0,100.0,1.878345251083370,63.939144134521500,95.78536224365230,0.0028514363802969500,100.0,100.0,1.6428089141845700,68.86307525634770,96.95723724365230,0.0025310993660241400,100.0,100.0,1.964563250541690,63.219573974609400,95.6620101928711,0.0028537646867334800,100.0,100.0,1.55933678150177,69.7162857055664,97.20394897460940
99,5.71294913243037E-05,100.0,100.0,1.495659589767460,75.30048370361330,98.0769271850586,0.00014878266665618900,100.0,100.0,1.5789971351623500,73.0869369506836,97.72636413574220,0.000464962562546134,100.0,100.0,1.7160757780075100,70.88341522216800,97.11538696289060,0.0003167946415487680,100.0,100.0,5.2335076332092300,32.109375,82.72135925292970,0.0002517972607165580,100.0,100.0,5.500715255737310,30.885417938232400,82.82552337646480,0.00044342249748297000,100.0,100.0,5.820666790008550,33.42448043823240,83.71094512939450,0.0002944737789221110,100.0,100.0,5.071390151977540,33.216148376464800,82.47396087646480,3.81868449039757E-05,100.0,100.0,4.632544040679930,54.224918365478500,92.26973724365230,2.55761951848399E-05,100.0,100.0,5.2282795906066900,49.82524871826170,91.12870025634770,2.90274219878484E-05,100.0,100.0,4.853752136230470,54.33799362182620,92.71176147460940,3.06391739286482E-05,100.0,100.0,4.621020793914800,52.72409439086910,92.0024642944336,0.000499385641887784,100.0,100.0,4.812611103057860,37.44791793823240,85.58594512939450,0.0003471471427474170,100.0,100.0,4.5085649490356400,40.130210876464800,87.53907012939450,0.001114882412366570,100.0,100.0,4.678111553192140,38.398441314697300,86.62760925292970,0.00047619687393307700,100.0,100.0,4.501115322113040,37.395835876464800,85.16927337646480,0.0010709945345297500,100.0,100.0,5.76893949508667,21.741365432739300,45.94983673095700,0.0011561296414583900,100.0,100.0,5.462517261505130,24.105674743652300,48.64309310913090,0.003544779261574150,100.0,100.0,4.238521575927730,32.513023376464800,84.57032012939450,0.0037418603897094700,100.0,100.0,4.2740092277526900,32.8125,85.19532012939450,0.003560668556019660,100.0,100.0,4.551216125488280,29.648439407348600,82.86458587646480,0.00358002632856369,100.0,100.0,4.108719348907470,33.411460876464800,85.32552337646480,0.6094654202461240,81.82989501953130,97.81128692626950,7.504469871521000,21.38157844543460,47.70764923095700,0.001380105852149430,100.0,100.0,5.520343780517580,22.872121810913100,47.543174743652300,0.7018887996673580,80.03583526611330,97.0703125,7.5974202156066900,19.716283798217800,46.06291198730470,0.0010792386019602400,100.0,100.0,5.405040264129640,24.105674743652300,49.3112678527832,4.07419247494545E-05,100.0,100.0,4.253015518188480,54.029605865478500,92.54728698730470,0.030337529256939900,99.76642608642580,99.99798583984380,9.123499870300290,19.34621810913090,44.644325256347700,1.0918985605239900,70.80178833007810,94.42050170898440,7.529025554656980,21.412418365478500,47.60485076904300,4.39182585978415E-05,100.0,100.0,4.310432434082030,53.27919387817380,92.70148468017580,0.0003929954837076370,100.0,100.0,4.458707809448240,51.98396301269530,91.76603698730470,0.0004211747145745900,100.0,100.0,4.599666595458980,51.78865051269530,92.07442474365230,3.79817865905352E-05,100.0,100.0,4.922107696533200,50.472862243652300,91.24177551269530,0.0004948413115926090,100.0,100.0,4.537851810455320,53.2175178527832,92.7323226928711,3.86841093131807E-05,100.0,100.0,3.6909990310668900,56.79481887817380,93.33881378173830,0.000473613734357059,100.0,100.0,4.029935836791990,55.7668571472168,93.59580993652340,0.4838522970676420,89.4748306274414,99.71788024902340,1.5445985794067400,47.21354293823240,93.05989837646480,0.4787907004356380,89.30121612548830,99.67447662353520,1.5379297733306900,47.343753814697300,93.11198425292970,0.6596272587776180,80.6640625,99.45746612548830,1.5241379737854000,46.796878814697300,92.69532012939450,0.5199363827705380,86.30642700195310,99.50086975097660,1.563820481300350,47.356773376464800,93.20313262939450,0.9513731002807620,67.81684112548830,98.50260162353520,1.376151204109190,48.632816314697300,94.40104675292970,0.7274268269538880,81.24798583984380,97.68041229248050,3.0712430477142300,33.23396301269530,62.92146301269530,0.934927225112915,67.55642700195310,98.6328125,1.3544281721115100,49.843753814697300,94.51823425292970,1.0545974969863900,62.52170181274410,97.59114837646480,1.4004311561584500,48.059898376464800,94.20573425292970,0.9218581318855290,68.72830200195310,98.48090362548830,1.350264310836790,50.10416793823240,94.45313262939450,0.5281508564949040,88.88933563232420,99.19660186767580,2.9868505001068100,35.01233673095700,64.86431121826170,0.3569222688674930,91.56531524658200,99.61540985107420,3.5464024543762200,33.63486862182620,63.53824234008790,0.2501383125782010,95.53197479248050,99.8650894165039,3.5312929153442400,34.4777946472168,64.40172576904300,0.3447672128677370,95.74742126464840,99.82280731201170,2.9925010204315200,34.56003189086910,65.08018493652340,0.8137850761413570,78.3847427368164,96.96157836914060,3.0352816581726100,32.98725509643560,63.14761734008790,0.1479381024837490,98.61066436767580,99.97180938720700,3.4857122898101800,35.875823974609400,65.75863647460940,0.48807358741760300,87.08521270751950,98.98719024658200,3.521608829498290,33.41899871826170,62.7981071472168,0.0016847437946125900,100.0,100.0,1.9437247514724700,63.7746696472168,95.91899871826170,0.0018486455082893400,100.0,100.0,1.7504806518554700,68.61636352539060,96.4432601928711,0.0015233691083267300,100.0,100.0,1.8774468898773200,64.87458801269530,96.35073852539060,0.0017368587432429200,100.0,100.0,1.669647216796880,69.46957397460940,96.82360076904300,0.0017998949624598000,100.0,100.0,1.9283831119537400,63.83634948730470,95.82648468017580,0.0021145630162209300,100.0,100.0,1.6949559450149500,68.71916198730470,96.875,0.0017953991191461700,100.0,100.0,2.011568069458010,63.31208801269530,95.6620101928711,0.001895636203698810,100.0,100.0,1.6020967960357700,69.76768493652340,97.2245101928711

==> runs_128.csv <==
iter,delta_0.8_efficientnetv2_s_stl10_TrainLoss,delta_0.8_efficientnetv2_s_stl10_TrainTop-1Accuracy,delta_0.8_efficientnetv2_s_stl10_TrainTop-5Accuracy,delta_0.8_efficientnetv2_s_stl10_ValLoss,delta_0.8_efficientnetv2_s_stl10_ValTop-1Accuracy,delta_0.8_efficientnetv2_s_stl10_ValTop-5Accuracy,delta_0.5_efficientnetv2_s_stl10_TrainLoss,delta_0.5_efficientnetv2_s_stl10_TrainTop-1Accuracy,delta_0.5_efficientnetv2_s_stl10_TrainTop-5Accuracy,delta_0.5_efficientnetv2_s_stl10_ValLoss,delta_0.5_efficientnetv2_s_stl10_ValTop-1Accuracy,delta_0.5_efficientnetv2_s_stl10_ValTop-5Accuracy,delta_0.2_efficientnetv2_s_stl10_TrainLoss,delta_0.2_efficientnetv2_s_stl10_TrainTop-1Accuracy,delta_0.2_efficientnetv2_s_stl10_TrainTop-5Accuracy,delta_0.2_efficientnetv2_s_stl10_ValLoss,delta_0.2_efficientnetv2_s_stl10_ValTop-1Accuracy,delta_0.2_efficientnetv2_s_stl10_ValTop-5Accuracy,delta_1.0_efficientnetv2_s_stl10_TrainLoss,delta_1.0_efficientnetv2_s_stl10_TrainTop-1Accuracy,delta_1.0_efficientnetv2_s_stl10_TrainTop-5Accuracy,delta_1.0_efficientnetv2_s_stl10_ValLoss,delta_1.0_efficientnetv2_s_stl10_ValTop-1Accuracy,delta_1.0_efficientnetv2_s_stl10_ValTop-5Accuracy,delta_0.8_efficientnetv2_s_cifar100_TrainLoss,delta_0.8_efficientnetv2_s_cifar100_TrainTop-1Accuracy,delta_0.8_efficientnetv2_s_cifar100_TrainTop-5Accuracy,delta_0.8_efficientnetv2_s_cifar100_ValLoss,delta_0.8_efficientnetv2_s_cifar100_ValTop-1Accuracy,delta_0.8_efficientnetv2_s_cifar100_ValTop-5Accuracy,delta_0.5_efficientnetv2_s_cifar100_TrainLoss,delta_0.5_efficientnetv2_s_cifar100_TrainTop-1Accuracy,delta_0.5_efficientnetv2_s_cifar100_TrainTop-5Accuracy,delta_0.5_efficientnetv2_s_cifar100_ValLoss,delta_0.5_efficientnetv2_s_cifar100_ValTop-1Accuracy,delta_0.5_efficientnetv2_s_cifar100_ValTop-5Accuracy,delta_0.8_mobilenetv3_small_100_stl10_TrainLoss,delta_0.8_mobilenetv3_small_100_stl10_TrainTop-1Accuracy,delta_0.8_mobilenetv3_small_100_stl10_TrainTop-5Accuracy,delta_0.8_mobilenetv3_small_100_stl10_ValLoss,delta_0.8_mobilenetv3_small_100_stl10_ValTop-1Accuracy,delta_0.8_mobilenetv3_small_100_stl10_ValTop-5Accuracy,delta_0.5_mobilenetv3_small_100_stl10_TrainLoss,delta_0.5_mobilenetv3_small_100_stl10_TrainTop-1Accuracy,delta_0.5_mobilenetv3_small_100_stl10_TrainTop-5Accuracy,delta_0.5_mobilenetv3_small_100_stl10_ValLoss,delta_0.5_mobilenetv3_small_100_stl10_ValTop-1Accuracy,delta_0.5_mobilenetv3_small_100_stl10_ValTop-5Accuracy,delta_0.2_mobilenetv3_small_100_stl10_TrainLoss,delta_0.2_mobilenetv3_small_100_stl10_TrainTop-1Accuracy,delta_0.2_mobilenetv3_small_100_stl10_TrainTop-5Accuracy,delta_0.2_mobilenetv3_small_100_stl10_ValLoss,delta_0.2_mobilenetv3_small_100_stl10_ValTop-1Accuracy,delta_0.2_mobilenetv3_small_100_stl10_ValTop-5Accuracy,delta_1.0_mobilenetv3_small_100_stl10_TrainLoss,delta_1.0_mobilenetv3_small_100_stl10_TrainTop-1Accuracy,delta_1.0_mobilenetv3_small_100_stl10_TrainTop-5Accuracy,delta_1.0_mobilenetv3_small_100_stl10_ValLoss,delta_1.0_mobilenetv3_small_100_stl10_ValTop-1Accuracy,delta_1.0_mobilenetv3_small_100_stl10_ValTop-5Accuracy,delta_0.8_mobilenetv3_small_100_cifar100_TrainLoss,delta_0.8_mobilenetv3_small_100_cifar100_TrainTop-1Accuracy,delta_0.8_mobilenetv3_small_100_cifar100_TrainTop-5Accuracy,delta_0.8_mobilenetv3_small_100_cifar100_ValLoss,delta_0.8_mobilenetv3_small_100_cifar100_ValTop-1Accuracy,delta_0.8_mobilenetv3_small_100_cifar100_ValTop-5Accuracy,delta_0.2_efficientnetv2_s_cifar100_TrainLoss,delta_0.2_efficientnetv2_s_cifar100_TrainTop-1Accuracy,delta_0.2_efficientnetv2_s_cifar100_TrainTop-5Accuracy,delta_0.2_efficientnetv2_s_cifar100_ValLoss,delta_0.2_efficientnetv2_s_cifar100_ValTop-1Accuracy,delta_0.2_efficientnetv2_s_cifar100_ValTop-5Accuracy,delta_0.5_mobilenetv3_small_100_cifar100_TrainLoss,delta_0.5_mobilenetv3_small_100_cifar100_TrainTop-1Accuracy,delta_0.5_mobilenetv3_small_100_cifar100_TrainTop-5Accuracy,delta_0.5_mobilenetv3_small_100_cifar100_ValLoss,delta_0.5_mobilenetv3_small_100_cifar100_ValTop-1Accuracy,delta_0.5_mobilenetv3_small_100_cifar100_ValTop-5Accuracy,delta_1.0_efficientnetv2_s_cifar100_TrainLoss,delta_1.0_efficientnetv2_s_cifar100_TrainTop-1Accuracy,delta_1.0_efficientnetv2_s_cifar100_TrainTop-5Accuracy,delta_1.0_efficientnetv2_s_cifar100_ValLoss,delta_1.0_efficientnetv2_s_cifar100_ValTop-1Accuracy,delta_1.0_efficientnetv2_s_cifar100_ValTop-5Accuracy,delta_0.8_efficientnetv2_s_cifar10_TrainLoss,delta_0.8_efficientnetv2_s_cifar10_TrainTop-1Accuracy,delta_0.8_efficientnetv2_s_cifar10_TrainTop-5Accuracy,delta_0.8_efficientnetv2_s_cifar10_ValLoss,delta_0.8_efficientnetv2_s_cifar10_ValTop-1Accuracy,delta_0.8_efficientnetv2_s_cifar10_ValTop-5Accuracy,delta_0.2_mobilenetv3_small_100_cifar100_TrainLoss,delta_0.2_mobilenetv3_small_100_cifar100_TrainTop-1Accuracy,delta_0.2_mobilenetv3_small_100_cifar100_TrainTop-5Accuracy,delta_0.2_mobilenetv3_small_100_cifar100_ValLoss,delta_0.2_mobilenetv3_small_100_cifar100_ValTop-1Accuracy,delta_0.2_mobilenetv3_small_100_cifar100_ValTop-5Accuracy,delta_1.0_mobilenetv3_small_100_cifar100_TrainLoss,delta_1.0_mobilenetv3_small_100_cifar100_TrainTop-1Accuracy,delta_1.0_mobilenetv3_small_100_cifar100_TrainTop-5Accuracy,delta_1.0_mobilenetv3_small_100_cifar100_ValLoss,delta_1.0_mobilenetv3_small_100_cifar100_ValTop-1Accuracy,delta_1.0_mobilenetv3_small_100_cifar100_ValTop-5Accuracy,delta_0.5_efficientnetv2_s_cifar10_TrainLoss,delta_0.5_efficientnetv2_s_cifar10_TrainTop-1Accuracy,delta_0.5_efficientnetv2_s_cifar10_TrainTop-5Accuracy,delta_0.5_efficientnetv2_s_cifar10_ValLoss,delta_0.5_efficientnetv2_s_cifar10_ValTop-1Accuracy,delta_0.5_efficientnetv2_s_cifar10_ValTop-5Accuracy,delta_0.8_mobilenetv3_small_100_cifar10_TrainLoss,delta_0.8_mobilenetv3_small_100_cifar10_TrainTop-1Accuracy,delta_0.8_mobilenetv3_small_100_cifar10_TrainTop-5Accuracy,delta_0.8_mobilenetv3_small_100_cifar10_ValLoss,delta_0.8_mobilenetv3_small_100_cifar10_ValTop-1Accuracy,delta_0.8_mobilenetv3_small_100_cifar10_ValTop-5Accuracy,delta_0.5_mobilenetv3_small_100_cifar10_TrainLoss,delta_0.5_mobilenetv3_small_100_cifar10_TrainTop-1Accuracy,delta_0.5_mobilenetv3_small_100_cifar10_TrainTop-5Accuracy,delta_0.5_mobilenetv3_small_100_cifar10_ValLoss,delta_0.5_mobilenetv3_small_100_cifar10_ValTop-1Accuracy,delta_0.5_mobilenetv3_small_100_cifar10_ValTop-5Accuracy,delta_0.2_efficientnetv2_s_cifar10_TrainLoss,delta_0.2_efficientnetv2_s_cifar10_TrainTop-1Accuracy,delta_0.2_efficientnetv2_s_cifar10_TrainTop-5Accuracy,delta_0.2_efficientnetv2_s_cifar10_ValLoss,delta_0.2_efficientnetv2_s_cifar10_ValTop-1Accuracy,delta_0.2_efficientnetv2_s_cifar10_ValTop-5Accuracy,delta_0.2_mobilenetv3_small_100_cifar10_TrainLoss,delta_0.2_mobilenetv3_small_100_cifar10_TrainTop-1Accuracy,delta_0.2_mobilenetv3_small_100_cifar10_TrainTop-5Accuracy,delta_0.2_mobilenetv3_small_100_cifar10_ValLoss,delta_0.2_mobilenetv3_small_100_cifar10_ValTop-1Accuracy,delta_0.2_mobilenetv3_small_100_cifar10_ValTop-5Accuracy,delta_1.0_efficientnetv2_s_cifar10_TrainLoss,delta_1.0_efficientnetv2_s_cifar10_TrainTop-1Accuracy,delta_1.0_efficientnetv2_s_cifar10_TrainTop-5Accuracy,delta_1.0_efficientnetv2_s_cifar10_ValLoss,delta_1.0_efficientnetv2_s_cifar10_ValTop-1Accuracy,delta_1.0_efficientnetv2_s_cifar10_ValTop-5Accuracy,delta_1.0_mobilenetv3_small_100_cifar10_TrainLoss,delta_1.0_mobilenetv3_small_100_cifar10_TrainTop-1Accuracy,delta_1.0_mobilenetv3_small_100_cifar10_TrainTop-5Accuracy,delta_1.0_mobilenetv3_small_100_cifar10_ValLoss,delta_1.0_mobilenetv3_small_100_cifar10_ValTop-1Accuracy,delta_1.0_mobilenetv3_small_100_cifar10_ValTop-5Accuracy,delta_0.8_resnet50_stl10_TrainLoss,delta_0.8_resnet50_stl10_TrainTop-1Accuracy,delta_0.8_resnet50_stl10_TrainTop-5Accuracy,delta_0.8_resnet50_stl10_ValLoss,delta_0.8_resnet50_stl10_ValTop-1Accuracy,delta_0.8_resnet50_stl10_ValTop-5Accuracy,delta_0.5_resnet50_stl10_TrainLoss,delta_0.5_resnet50_stl10_TrainTop-1Accuracy,delta_0.5_resnet50_stl10_TrainTop-5Accuracy,delta_0.5_resnet50_stl10_ValLoss,delta_0.5_resnet50_stl10_ValTop-1Accuracy,delta_0.5_resnet50_stl10_ValTop-5Accuracy,delta_0.2_resnet50_stl10_TrainLoss,delta_0.2_resnet50_stl10_TrainTop-1Accuracy,delta_0.2_resnet50_stl10_TrainTop-5Accuracy,delta_0.2_resnet50_stl10_ValLoss,delta_0.2_resnet50_stl10_ValTop-1Accuracy,delta_0.2_resnet50_stl10_ValTop-5Accuracy,delta_1.0_resnet50_stl10_TrainLoss,delta_1.0_resnet50_stl10_TrainTop-1Accuracy,delta_1.0_resnet50_stl10_TrainTop-5Accuracy,delta_1.0_resnet50_stl10_ValLoss,delta_1.0_resnet50_stl10_ValTop-1Accuracy,delta_1.0_resnet50_stl10_ValTop-5Accuracy,delta_0.8_resnet18_stl10_TrainLoss,delta_0.8_resnet18_stl10_TrainTop-1Accuracy,delta_0.8_resnet18_stl10_TrainTop-5Accuracy,delta_0.8_resnet18_stl10_ValLoss,delta_0.8_resnet18_stl10_ValTop-1Accuracy,delta_0.8_resnet18_stl10_ValTop-5Accuracy,delta_0.8_resnet50_cifar100_TrainLoss,delta_0.8_resnet50_cifar100_TrainTop-1Accuracy,delta_0.8_resnet50_cifar100_TrainTop-5Accuracy,delta_0.8_resnet50_cifar100_ValLoss,delta_0.8_resnet50_cifar100_ValTop-1Accuracy,delta_0.8_resnet50_cifar100_ValTop-5Accuracy,delta_0.5_resnet18_stl10_TrainLoss,delta_0.5_resnet18_stl10_TrainTop-1Accuracy,delta_0.5_resnet18_stl10_TrainTop-5Accuracy,delta_0.5_resnet18_stl10_ValLoss,delta_0.5_resnet18_stl10_ValTop-1Accuracy,delta_0.5_resnet18_stl10_ValTop-5Accuracy,delta_0.2_resnet18_stl10_TrainLoss,delta_0.2_resnet18_stl10_TrainTop-1Accuracy,delta_0.2_resnet18_stl10_TrainTop-5Accuracy,delta_0.2_resnet18_stl10_ValLoss,delta_0.2_resnet18_stl10_ValTop-1Accuracy,delta_0.2_resnet18_stl10_ValTop-5Accuracy,delta_1.0_resnet18_stl10_TrainLoss,delta_1.0_resnet18_stl10_TrainTop-1Accuracy,delta_1.0_resnet18_stl10_TrainTop-5Accuracy,delta_1.0_resnet18_stl10_ValLoss,delta_1.0_resnet18_stl10_ValTop-1Accuracy,delta_1.0_resnet18_stl10_ValTop-5Accuracy,delta_0.5_resnet50_cifar100_TrainLoss,delta_0.5_resnet50_cifar100_TrainTop-1Accuracy,delta_0.5_resnet50_cifar100_TrainTop-5Accuracy,delta_0.5_resnet50_cifar100_ValLoss,delta_0.5_resnet50_cifar100_ValTop-1Accuracy,delta_0.5_resnet50_cifar100_ValTop-5Accuracy,delta_0.8_resnet18_cifar100_TrainLoss,delta_0.8_resnet18_cifar100_TrainTop-1Accuracy,delta_0.8_resnet18_cifar100_TrainTop-5Accuracy,delta_0.8_resnet18_cifar100_ValLoss,delta_0.8_resnet18_cifar100_ValTop-1Accuracy,delta_0.8_resnet18_cifar100_ValTop-5Accuracy,delta_0.5_resnet18_cifar100_TrainLoss,delta_0.5_resnet18_cifar100_TrainTop-1Accuracy,delta_0.5_resnet18_cifar100_TrainTop-5Accuracy,delta_0.5_resnet18_cifar100_ValLoss,delta_0.5_resnet18_cifar100_ValTop-1Accuracy,delta_0.5_resnet18_cifar100_ValTop-5Accuracy,delta_0.2_resnet50_cifar100_TrainLoss,delta_0.2_resnet50_cifar100_TrainTop-1Accuracy,delta_0.2_resnet50_cifar100_TrainTop-5Accuracy,delta_0.2_resnet50_cifar100_ValLoss,delta_0.2_resnet50_cifar100_ValTop-1Accuracy,delta_0.2_resnet50_cifar100_ValTop-5Accuracy,delta_1.0_resnet50_cifar100_TrainLoss,delta_1.0_resnet50_cifar100_TrainTop-1Accuracy,delta_1.0_resnet50_cifar100_TrainTop-5Accuracy,delta_1.0_resnet50_cifar100_ValLoss,delta_1.0_resnet50_cifar100_ValTop-1Accuracy,delta_1.0_resnet50_cifar100_ValTop-5Accuracy,delta_0.2_resnet18_cifar100_TrainLoss,delta_0.2_resnet18_cifar100_TrainTop-1Accuracy,delta_0.2_resnet18_cifar100_TrainTop-5Accuracy,delta_0.2_resnet18_cifar100_ValLoss,delta_0.2_resnet18_cifar100_ValTop-1Accuracy,delta_0.2_resnet18_cifar100_ValTop-5Accuracy,delta_1.0_resnet18_cifar100_TrainLoss,delta_1.0_resnet18_cifar100_TrainTop-1Accuracy,delta_1.0_resnet18_cifar100_TrainTop-5Accuracy,delta_1.0_resnet18_cifar100_ValLoss,delta_1.0_resnet18_cifar100_ValTop-1Accuracy,delta_1.0_resnet18_cifar100_ValTop-5Accuracy,delta_0.8_resnet50_cifar10_TrainLoss,delta_0.8_resnet50_cifar10_TrainTop-1Accuracy,delta_0.8_resnet50_cifar10_TrainTop-5Accuracy,delta_0.8_resnet50_cifar10_ValLoss,delta_0.8_resnet50_cifar10_ValTop-1Accuracy,delta_0.8_resnet50_cifar10_ValTop-5Accuracy,delta_0.8_resnet18_cifar10_TrainLoss,delta_0.8_resnet18_cifar10_TrainTop-1Accuracy,delta_0.8_resnet18_cifar10_TrainTop-5Accuracy,delta_0.8_resnet18_cifar10_ValLoss,delta_0.8_resnet18_cifar10_ValTop-1Accuracy,delta_0.8_resnet18_cifar10_ValTop-5Accuracy,delta_0.5_resnet50_cifar10_TrainLoss,delta_0.5_resnet50_cifar10_TrainTop-1Accuracy,delta_0.5_resnet50_cifar10_TrainTop-5Accuracy,delta_0.5_resnet50_cifar10_ValLoss,delta_0.5_resnet50_cifar10_ValTop-1Accuracy,delta_0.5_resnet50_cifar10_ValTop-5Accuracy,delta_0.5_resnet18_cifar10_TrainLoss,delta_0.5_resnet18_cifar10_TrainTop-1Accuracy,delta_0.5_resnet18_cifar10_TrainTop-5Accuracy,delta_0.5_resnet18_cifar10_ValLoss,delta_0.5_resnet18_cifar10_ValTop-1Accuracy,delta_0.5_resnet18_cifar10_ValTop-5Accuracy,delta_0.2_resnet50_cifar10_TrainLoss,delta_0.2_resnet50_cifar10_TrainTop-1Accuracy,delta_0.2_resnet50_cifar10_TrainTop-5Accuracy,delta_0.2_resnet50_cifar10_ValLoss,delta_0.2_resnet50_cifar10_ValTop-1Accuracy,delta_0.2_resnet50_cifar10_ValTop-5Accuracy,delta_0.2_resnet18_cifar10_TrainLoss,delta_0.2_resnet18_cifar10_TrainTop-1Accuracy,delta_0.2_resnet18_cifar10_TrainTop-5Accuracy,delta_0.2_resnet18_cifar10_ValLoss,delta_0.2_resnet18_cifar10_ValTop-1Accuracy,delta_0.2_resnet18_cifar10_ValTop-5Accuracy,delta_1.0_resnet50_cifar10_TrainLoss,delta_1.0_resnet50_cifar10_TrainTop-1Accuracy,delta_1.0_resnet50_cifar10_TrainTop-5Accuracy,delta_1.0_resnet50_cifar10_ValLoss,delta_1.0_resnet50_cifar10_ValTop-1Accuracy,delta_1.0_resnet50_cifar10_ValTop-5Accuracy,delta_1.0_resnet18_cifar10_TrainLoss,delta_1.0_resnet18_cifar10_TrainTop-1Accuracy,delta_1.0_resnet18_cifar10_TrainTop-5Accuracy,delta_1.0_resnet18_cifar10_ValLoss,delta_1.0_resnet18_cifar10_ValTop-1Accuracy,delta_1.0_resnet18_cifar10_ValTop-5Accuracy
0,2.6879937648773200,14.778645515441900,56.38020706176760,2.7023446559906000,13.346354484558100,56.992191314697300,2.6257293224334700,15.14756965637210,56.98784637451170,2.597726345062260,14.661458969116200,56.770835876464800,2.7230656147003200,13.845486640930200,53.49392318725590,2.7152457237243700,13.372396469116200,54.023441314697300,2.7955949306488000,13.910590171814000,54.42708206176760,2.8503153324127200,13.489583969116200,54.20573043823240,4.5635986328125,1.9672197103500400,8.95014476776123,4.570511817932130,1.9736841917038000,8.809621810913090,4.518257141113280,2.450467109680180,9.387081146240230,4.542018413543700,2.2820723056793200,9.169407844543460,2.3295528888702400,13.671875,62.56510543823240,2.381683111190800,13.268229484558100,61.848960876464800,2.3336751461029100,14.236111640930200,63.82378387451170,2.3698039054870600,13.489583969116200,62.473960876464800,2.3403422832489000,14.214409828186000,64.0625,2.3588435649871800,12.942708969116200,62.72135925292970,2.3531315326690700,13.95399284362790,63.23784637451170,2.3924007415771500,13.385416984558100,62.278648376464800,4.50421142578125,2.74242901802063,11.245570182800300,4.510199069976810,2.6212992668151900,11.081414222717300,4.513646125793460,2.0155444145202600,9.028672218322750,4.534121036529540,2.0045230388641400,9.076891899108890,4.498839378356930,2.545103073120120,10.77440357208250,4.502429962158200,2.713815927505490,10.598273277282700,4.5106940269470200,2.5068459510803200,9.846165657043460,4.525608539581300,2.4362664222717300,9.878700256347660,2.2990500926971400,19.323856353759800,70.56016540527340,2.3247101306915300,18.791118621826200,70.26110076904300,4.51804256439209,2.545103073120120,10.508617401123000,4.523565292358400,2.2923519611358600,10.505756378173800,4.504592418670650,2.7303478717804000,11.076433181762700,4.50754451751709,2.6110198497772200,10.783306121826200,2.3247694969177200,21.770296096801800,73.77577209472660,2.355597972869870,21.443256378173800,73.27302551269530,1.8924591541290300,30.452640533447300,83.96222686767580,1.8978908061981200,30.76685905456540,83.86102294921880,1.9405174255371100,28.306217193603500,82.58496856689450,1.9391682147979700,28.505346298217800,82.85362243652340,2.151362180709840,24.943620681762700,78.7793960571289,2.1895592212677,24.629934310913100,78.21751403808590,1.8995476961135900,29.411645889282200,84.18975067138670,1.908854603767400,29.327714920043900,84.40583801269530,2.123609781265260,26.161806106567400,76.79808044433590,2.1374571323394800,26.099918365478500,76.953125,1.9417439699173000,29.03310203552250,82.9192123413086,1.9526214599609400,29.708059310913100,83.07977294921880,2.108452796936040,24.69618034362790,76.41059112548830,2.10988187789917,23.619792938232400,77.05729675292970,2.108452796936040,24.69618034362790,76.41059112548830,2.10988187789917,23.619792938232400,77.05729675292970,2.108452796936040,24.69618034362790,76.41059112548830,2.10988187789917,23.619792938232400,77.05729675292970,2.108452796936040,24.69618034362790,76.41059112548830,2.10988187789917,23.619792938232400,77.05729675292970,2.187288522720340,24.06684112548830,72.24392700195310,2.184725522995000,23.268230438232400,73.59375762939450,4.004003524780270,10.39384651184080,29.689512252807600,4.021031379699710,10.0328950881958,29.327714920043900,2.187283515930180,23.89322853088380,72.2873306274414,2.1846935749054000,23.229167938232400,73.65885925292970,2.187288999557500,24.00173568725590,72.15711975097660,2.184696674346920,23.164064407348600,73.58073425292970,2.187514543533330,24.0234375,72.2873306274414,2.184985637664800,23.151042938232400,73.58073425292970,4.004003524780270,10.39384651184080,29.689512252807600,4.021031379699710,10.0328950881958,29.327714920043900,4.236186981201170,7.01312780380249,23.43548583984380,4.245388507843020,6.856496810913090,23.519737243652300,4.237061500549320,7.129912853240970,23.226078033447300,4.245993137359620,6.9181742668151900,23.211349487304700,4.004003524780270,10.39384651184080,29.689512252807600,4.021031379699710,10.0328950881958,29.327714920043900,4.004003524780270,10.39384651184080,29.689512252807600,4.021031379699710,10.0328950881958,29.327714920043900,4.238986492156980,7.059439182281490,23.296552658081100,4.248043537139890,6.990131855010990,23.314144134521500,4.23663330078125,7.085615158081060,23.356958389282200,4.245838642120360,6.866776466369630,23.478618621826200,1.7629337310791000,36.65834426879880,86.08650207519530,1.7642730474472000,36.96546173095700,86.22532653808590,1.8645174503326400,33.04808044433590,84.12129211425780,1.8605960607528700,32.47327423095700,84.48807525634770,1.7629337310791000,36.65834426879880,86.08650207519530,1.7642730474472000,36.96546173095700,86.22532653808590,1.8623783588409400,32.991703033447300,84.12532043457030,1.8590114116668700,32.154605865478500,84.27220153808590,1.7629337310791000,36.65834426879880,86.08650207519530,1.7642730474472000,36.96546173095700,86.22532653808590,1.8644490242004400,33.06620407104490,84.1756591796875,1.8607360124588000,32.04153060913090,84.3852767944336,1.7629337310791000,36.65834426879880,86.08650207519530,1.7642730474472000,36.96546173095700,86.22532653808590,1.8632500171661400,32.991703033447300,84.05887603759770,1.859994649887090,32.678863525390600,84.30304718017580
9,1.7532460689544700,35.32986068725590,84.54861450195310,2.02923583984375,29.42708396911620,81.80989837646480,1.6620292663574200,35.91579818725590,87.43489837646480,1.8686062097549400,31.315105438232400,85.16927337646480,1.904723882675170,28.47222328186040,81.51041412353520,2.1554019451141400,24.58333396911620,80.03907012939450,1.7125537395477300,37.93402862548830,85.02603912353520,2.072187900543210,29.27083396911620,81.31510925292970,2.9492366313934300,28.310243606567400,55.863399505615200,3.3259332180023200,19.901315689086900,47.25534439086910,3.074455976486210,25.14900016784670,52.627655029296900,3.355724811553960,19.664884567260700,46.021793365478500,1.5413426160812400,41.88368225097660,90.01736450195310,1.8361347913742100,28.203126907348600,86.27604675292970,1.5253956317901600,41.94878387451170,90.47309112548830,1.8143864870071400,30.36458396911620,87.13542175292970,1.501843810081480,44.85676956176760,89.84375,1.8763446807861300,29.088542938232400,85.65104675292970,1.4713268280029300,45.87673568725590,90.234375,1.778233528137210,31.822917938232400,86.34114837646480,3.530299186706540,15.846487998962400,39.763206481933600,3.6279377937316900,13.805509567260700,37.93174362182620,3.002309799194340,27.42831802368160,54.359291076660200,3.299311399459840,20.816200256347700,47.347862243652300,3.5043153762817400,16.01361083984380,40.421630859375,3.624985456466680,13.497121810913100,37.428043365478500,2.977485179901120,26.939029693603500,55.01369094848630,3.283663034439090,21.021793365478500,48.2421875,0.7046467661857610,76.24637603759770,98.5482406616211,1.5563311576843300,53.16611862182620,93.25657653808590,3.5230138301849400,15.991461753845200,39.771263122558600,3.6418325901031500,13.57935905456540,36.451480865478500,3.5137736797332800,16.005556106567400,40.107521057128900,3.6218373775482200,14.268092155456500,37.2018928527832,0.8224835395812990,71.92533874511720,97.92203521728520,1.521958589553830,52.8268928527832,93.42105102539060,1.0760533809661900,61.10260772705080,96.09173583984380,1.4082348346710200,50.33922576904300,93.53412628173830,1.1101590394973800,60.166316986084000,95.8944091796875,1.3859156370163000,50.93544387817380,94.00698852539060,0.5228480100631710,82.99371337890630,99.07176208496090,1.8603734970092800,50.23643112182620,92.32113647460940,1.1032261848449700,59.72937774658200,96.18234252929690,1.3468999862670900,51.7578125,94.19202423095700,1.074333667755130,63.454410552978500,96.7481460571289,1.503112554550170,52.467105865478500,94.1303482055664,1.1206108331680300,59.41728210449220,95.74742126464840,1.3423281908035300,52.78577423095700,94.26398468017580,1.6035548448562600,42.46961975097660,90.8420181274414,1.6524975299835200,38.58073043823240,89.34896087646480,1.6042895317077600,41.2109375,90.51649475097660,1.6545346975326500,38.164066314697300,89.49219512939450,1.6188576221466100,40.97222137451170,90.4296875,1.6658053398132300,37.473960876464800,89.32292175292970,1.5979294776916500,41.68836975097660,91.14583587646480,1.646256685256960,38.81510543823240,89.53125762939450,1.738949179649350,36.37152862548830,88.23784637451170,1.754568338394170,34.856773376464800,87.33073425292970,3.4107298851013200,19.430572509765600,45.74540710449220,3.471859931945800,18.153783798217800,44.28453826904300,1.7410541772842400,36.37152862548830,88.12934112548830,1.7553722858429000,34.94791793823240,87.43489837646480,1.74030601978302,36.1328125,87.63021087646480,1.7546392679214500,34.59635543823240,87.40885925292970,1.7337565422058100,36.84895706176760,88.1076431274414,1.7488065958023100,34.90885543823240,87.42188262939450,3.4202065467834500,19.192975997924800,45.44136428833010,3.4852652549743700,17.835115432739300,43.81167984008790,3.6710925102233900,14.430975914001500,38.5128059387207,3.7014472484588600,13.980263710022000,37.808387756347700,3.6775543689727800,14.650450706481900,38.764495849609400,3.7076056003570600,13.898026466369600,37.74671173095700,3.4133193492889400,19.166799545288100,45.69305419921880,3.4793460369110100,17.907072067260700,43.69860076904300,3.4205925464630100,19.023839950561500,45.45143127441410,3.483957052230840,17.999588012695300,43.42105484008790,3.688157081604000,14.207473754882800,37.765785217285200,3.719820499420170,13.846628189086900,37.35608673095700,3.67275333404541,14.519571304321300,38.43427658081060,3.704315662384030,13.9391450881958,37.756988525390600,1.3831835985183700,50.51546096801760,93.36339569091800,1.4310071468353300,48.02631759643560,92.96875,1.4026764631271400,49.04961013793950,93.39158630371090,1.4186627864837600,47.90296173095700,93.46217346191410,1.3830522298812900,50.41277313232420,93.20030212402340,1.4325007200241100,48.519737243652300,92.60896301269530,1.4003825187683100,48.95497512817380,93.36540985107420,1.4223862886428800,47.91324234008790,93.3182601928711,1.3835150003433200,50.1953125,93.26876068115230,1.4329031705856300,48.02631759643560,92.70148468017580,1.4058400392532300,48.723419189453100,93.30097961425780,1.4189434051513700,47.63569259643560,93.49301147460940,1.3903141021728500,50.16107940673830,93.24862670898440,1.4380425214767500,48.324424743652300,92.54728698730470,1.4089218378067000,48.616703033447300,93.18419647216800,1.424652338027950,47.532894134521500,93.14350128173830
19,1.1203449964523300,59.65711975097660,95.22569274902340,1.9727469682693500,36.848960876464800,87.90364837646480,1.1337521076202400,58.76736068725590,96.05034637451170,1.770632028579710,40.677085876464800,90.24739837646480,1.3142590522766100,52.08333206176760,91.36284637451170,1.9502382278442400,35.703125,86.57552337646480,1.039624571800230,62.95573043823240,95.65972137451170,2.0591981410980200,37.48698043823240,87.69532012939450,1.185742735862730,69.27955627441410,90.71157836914060,3.8186347484588600,22.234786987304700,48.046875,1.3248987197876000,67.17138671875,88.2047348022461,3.455935478210450,24.81496810913090,51.73725509643560,1.094817876815800,61.61024475097660,95.48611450195310,1.8638966083526600,32.36979293823240,88.21614837646480,1.0681219100952100,60.76388931274410,95.87673950195310,1.8356506824493400,34.453125,89.71354675292970,1.0224732160568200,64.80034637451170,95.94184112548830,1.9451689720153800,32.044273376464800,87.27864837646480,1.0489435195922900,62.58680725097660,96.00694274902340,1.8202617168426500,34.153648376464800,88.76302337646480,3.0052051544189500,25.7772216796875,53.60019302368160,3.316246509552000,20.240543365478500,47.193668365478500,1.2441362142562900,69.09431457519530,89.34439086914060,3.3562545776367200,25.133634567260700,53.433387756347700,2.950570821762090,26.703445434570300,54.65930938720700,3.3392539024353000,19.562088012695300,46.43297576904300,1.9237295389175400,48.610660552978500,78.47132110595700,3.6647262573242200,22.36842155456540,48.5402946472168,0.13478371500968900,95.5722427368164,99.98187255859380,2.976712942123410,52.01480484008790,92.35197448730470,2.9473936557769800,27.021583557128900,54.776092529296900,3.353283166885380,19.2845401763916,46.5871696472168,3.007293224334720,25.10470199584960,53.6746940612793,3.3279032707214400,19.520971298217800,46.86471939086910,0.1254616379737850,96.11589813232420,99.97180938720700,2.789099931716920,52.10731887817380,92.578125,0.7318757772445680,73.66100311279300,98.40729522705080,1.6921095848083500,50.44202423095700,93.1640625,0.6587871313095090,77.2128677368164,98.58448791503910,1.6827377080917400,52.282073974609400,93.22573852539060,0.03929590433835980,98.93282318115230,99.99395751953130,3.634216785430910,49.537418365478500,91.3959732055664,0.6712056994438170,77.22695922851560,98.60462188720700,1.5217288732528700,54.430511474609400,94.46957397460940,0.34229329228401200,89.48130798339840,99.62950897216800,2.330005407333370,52.93996810913090,92.93791198730470,0.7483221292495730,73.36702728271480,98.20191192626950,1.4449498653411900,56.20888137817380,94.24342346191410,1.4556224346160900,47.59114456176760,93.51128387451170,1.5718989372253400,41.640628814697300,90.96354675292970,1.4526668787002600,46.07204818725590,94.05381774902340,1.5730820894241300,41.015628814697300,90.59896087646480,1.4798272848129300,44.70486068725590,93.46788024902340,1.58827805519104,40.052085876464800,90.35157012939450,1.4419447183609000,47.61284637451170,93.66319274902340,1.563795804977420,42.239585876464800,90.66407012939450,1.5984079837799100,41.7100715637207,91.34114837646480,1.6413694620132400,38.125003814697300,89.81771087646480,3.1199331283569300,24.611387252807600,53.0806999206543,3.2332262992858900,22.697368621826200,49.84580612182620,1.5998777151107800,42.40451431274410,91.53646087646480,1.646033525466920,38.164066314697300,89.96094512939450,1.6032583713531500,41.77517318725590,91.90538024902340,1.6498945951461800,38.138023376464800,89.90885925292970,1.5925309658050500,41.49305725097660,91.796875,1.6382620334625200,38.03385543823240,90.32552337646480,3.1120166778564500,25.036243438720700,53.34044647216800,3.224806070327760,22.6048526763916,50.01028060913090,3.362820625305180,19.55339813232420,47.142799377441400,3.4198520183563200,18.6060848236084,45.09663009643560,3.3822782039642300,19.033906936645500,46.47430419921880,3.4336540699005100,17.804275512695300,44.76768112182620,3.115790605545040,24.65165901184080,53.51361083984380,3.227729082107540,22.347862243652300,50.54481887817380,3.1382458209991500,24.321439743042000,52.88337326049810,3.2489795684814500,22.35814094543460,49.1159553527832,3.3774683475494400,19.130556106567400,46.41389846801760,3.4323203563690200,18.0201473236084,44.418174743652300,3.3838632106781000,19.372180938720700,46.72398376464840,3.4360532760620100,18.390213012695300,44.71628189086910,1.17767333984375,58.16889190673830,95.72930145263670,1.2767242193222000,53.8137321472168,94.7162857055664,1.06455659866333,61.66639709472660,96.91526794433590,1.1355198621749900,59.22080612182620,95.98067474365230,1.1576370000839200,58.45884323120120,95.91857147216800,1.2710397243499800,53.65953826904300,94.80879974365230,1.0718048810958900,61.26771545410160,96.72398376464840,1.1427181959152200,58.75822448730470,96.15542602539060,1.1460436582565300,59.270294189453100,96.06354522705080,1.2627335786819500,54.12212371826170,94.80879974365230,1.08640456199646,60.62540054321290,96.6676025390625,1.1615102291107200,58.2956428527832,96.0526351928711,1.1800720691680900,57.75209045410160,95.6829833984375,1.28760826587677,53.73149871826170,94.70600128173830,1.084540843963620,60.748226165771500,96.64948272705080,1.154319167137150,58.96381759643560,95.8984375
29,0.5970486998558040,81.6623306274414,98.69791412353520,2.423255681991580,37.33073043823240,87.55208587646480,0.33847010135650600,90.34288024902340,99.84809112548830,2.3456976413726800,41.08073043823240,89.81771087646480,0.834700882434845,70.48611450195310,97.6779556274414,2.1825101375579800,39.67448043823240,89.06250762939450,0.5098175406455990,83.50694274902340,99.13194274902340,2.5219759941101100,36.731773376464800,87.77344512939450,0.16887395083904300,96.55887603759770,99.82280731201170,4.941275596618650,21.659128189086900,46.31990051269530,0.23821847140789000,94.8453598022461,99.69393920898440,4.612491130828860,23.077714920043900,47.80016326904300,0.6961359977722170,77.43055725097660,98.61111450195310,2.08766508102417,33.359375,88.39844512939450,0.7007770538330080,77.1701431274414,98.89322662353520,2.071232795715330,34.765625,88.98438262939450,0.6250165700912480,79.8828125,98.89322662353520,2.262739419937130,31.770835876464800,86.34114837646480,0.6881197094917300,77.82118225097660,98.54600524902340,2.0194735527038600,34.921875,89.06250762939450,2.5536365509033200,34.689109802246100,63.96786117553710,3.28686785697937,23.0982723236084,50.914886474609400,0.03955358266830440,99.80670166015630,99.991943359375,4.483839988708500,23.817846298217800,49.300987243652300,2.499464988708500,35.54888916015630,65.19007873535160,3.31733775138855,22.131990432739300,50.328948974609400,0.9131138324737550,73.98920440673830,94.1285400390625,4.777752876281740,21.134868621826200,45.199424743652300,0.008064284920692440,99.87516021728520,100.0,3.561521053314210,54.019325256347700,92.43421173095700,2.4298572540283200,37.57651138305660,66.51900482177730,3.317436933517460,21.803043365478500,50.18503189086910,2.5582094192504900,34.445472717285200,64.23163604736330,3.2514967918396000,22.9029598236084,51.3671875,0.006487812381237750,99.92147064208980,99.99798583984380,3.5191121101379400,53.86513137817380,92.7734375,0.45709291100502000,84.02867126464840,99.56305694580080,2.366117477416990,49.691612243652300,92.11554718017580,0.4152921438217160,85.57103729248050,99.58521270751950,2.222795248031620,50.59621810913090,92.7631607055664,0.0035188698675483500,99.95569610595700,100.0,4.178718566894530,50.54481887817380,91.5912857055664,0.29523468017578100,90.65117645263670,99.7281723022461,2.1507692337036100,52.52878189086910,93.5546875,0.007420808542519810,99.83488464355470,100.0,3.181262969970700,56.321956634521500,93.3182601928711,0.5135682225227360,82.05944061279300,99.31941986083980,1.8205111026763900,55.41735076904300,93.63692474365230,1.30181884765625,54.51388931274410,95.5295181274414,1.5027573108673100,44.765628814697300,91.96614837646480,1.3153635263443000,53.45051956176760,95.46440887451170,1.5072959661483800,44.661460876464800,91.74479675292970,1.3398739099502600,52.6475715637207,94.98697662353520,1.5192128419876100,44.062503814697300,91.77083587646480,1.302834153175350,54.44878387451170,95.57291412353520,1.5072153806686400,45.234378814697300,91.95313262939450,1.5061098337173500,44.96527862548830,93.29427337646480,1.581283688545230,40.820316314697300,90.97657012939450,2.8789961338043200,29.103574752807600,59.25821304321290,3.0412726402282700,25.4420223236084,54.45106887817380,1.513258934021000,44.18402862548830,92.88194274902340,1.5934492349624600,40.000003814697300,90.84635925292970,1.5309038162231400,44.03211975097660,93.33767700195310,1.6061803102493300,39.388023376464800,90.75521087646480,1.4980798959732100,44.98698043823240,93.42447662353520,1.5774261951446500,40.755210876464800,90.91146087646480,2.899061679840090,28.68274688720700,58.59173583984380,3.065337896347050,25.370065689086900,53.92681121826170,2.990487813949590,26.232280731201200,56.67082595825200,3.0729031562805200,24.177631378173800,54.48190689086910,3.0237114429473900,25.354381561279300,55.88152313232420,3.106576681137090,23.34498405456540,53.72121810913090,2.866093397140500,29.40157699584960,59.47768783569340,3.0361580848693800,26.099918365478500,54.821136474609400,2.9003729820251500,28.610260009765600,58.61589813232420,3.0616698265075700,25.575658798217800,53.96792984008790,3.0399956703186000,25.060405731201200,55.62982940673830,3.1183390617370600,23.478618621826200,53.18667984008790,2.9960989952087400,26.028913497924800,56.227848052978500,3.0777173042297400,23.992599487304700,54.11184310913090,0.9499104022979740,65.85050964355470,97.62403106689450,1.1559287309646600,58.3984375,96.18626403808590,0.819348156452179,70.26216125488280,98.3025894165039,0.9951237440109250,64.16529846191410,97.2759017944336,0.9458905458450320,66.05992126464840,97.59584045410160,1.1602379083633400,57.76110076904300,95.83676147460940,0.8350570201873780,69.82925415039060,98.21399688720700,1.0041370391845700,64.17557525634770,97.18338775634770,0.9243441224098210,67.35260772705080,97.69651794433590,1.1454576253891000,59.04605484008790,96.04235076904300,0.7975937724113460,71.70384979248050,98.38313293457030,0.9704821705818180,65.0390625,97.44037628173830,0.9756674766540530,65.46794128417970,97.34213256835940,1.1614084243774400,58.6862678527832,95.80592346191410,0.8224411606788640,70.26618957519530,98.18580627441410,0.9764904379844670,64.86431121826170,97.18338775634770
39,0.2672167718410490,92.46961975097660,99.52256774902340,2.9674949645996100,37.29166793823240,86.35417175292970,0.01984970085322860,99.93489837646480,100.0,3.55446457862854,40.273441314697300,88.33333587646480,0.3177773058414460,90.234375,99.67447662353520,2.778235912323000,38.89323043823240,88.60677337646480,0.24825501441955600,92.27430725097660,99.86978912353520,3.1497044563293500,34.59635543823240,85.75521087646480,0.0052552903071045900,99.9959716796875,100.0,5.258411407470700,21.988075256347700,46.85444259643560,0.006488191429525610,99.98992919921880,100.0,4.932449817657470,24.568256378173800,49.5168571472168,0.31784144043922400,91.97048950195310,99.73958587646480,2.5250704288482700,32.68229293823240,87.01823425292970,0.31436342000961300,92.23090362548830,99.8046875,2.521819829940800,34.270835876464800,87.85157012939450,0.25430765748024000,94.3359375,99.84809112548830,2.8042240142822300,30.846355438232400,84.88282012939450,0.34036874771118200,91.27603912353520,99.78298950195310,2.444176435470580,34.1015625,87.98177337646480,2.187615394592290,42.280120849609400,72.14078521728520,3.463880777359010,23.560855865478500,51.51110076904300,0.007738114334642890,99.9959716796875,100.0,4.8882155418396,23.303865432739300,48.38610076904300,2.085447072982790,44.87556076049810,73.6932144165039,3.507227897644040,23.077714920043900,51.58306121826170,0.006398980971425770,99.9959716796875,100.0,4.922057628631590,24.21875,50.0,0.0027437489479780200,99.95972442626950,100.0,3.779949426651000,53.77261734008790,92.54728698730470,2.0515825748443600,45.47357940673830,74.6738052368164,3.5774970054626500,22.584293365478500,50.42146301269530,2.1935274600982700,41.85929489135740,71.9978256225586,3.3771204948425300,23.910362243652300,53.0324821472168,0.003814341966062780,99.95167541503910,100.0,3.7865288257598900,53.33059310913090,92.5678482055664,0.33794713020324700,88.43025207519530,99.82280731201170,2.811302423477170,50.503700256347700,91.66323852539060,0.30127230286598200,89.64239501953130,99.9073715209961,2.9603724479675300,50.0,92.1875,0.0007459131884388630,99.991943359375,100.0,4.436514377593990,50.318668365478500,91.26233673095700,0.11157695204019500,96.57699584960940,99.9879150390625,2.930708646774290,52.68297576904300,92.96875,0.00023612065706402100,100.0,100.0,3.34157657623291,57.06208801269530,93.48273468017580,0.35145315527916000,87.85034942626950,99.84092712402340,2.530843496322630,53.49506759643560,93.06126403808590,1.190280556678770,58.76736068725590,96.39756774902340,1.4768000841140700,45.950523376464800,92.22657012939450,1.196495771408080,57.421875,96.52777862548830,1.4799574613571200,45.96354293823240,92.31771087646480,1.2958279848098800,52.8428840637207,95.65972137451170,1.5299152135849,43.216148376464800,91.86198425292970,1.194165825843810,58.5069465637207,96.5060806274414,1.4800759553909300,45.80729293823240,92.12239837646480,1.4230084419250500,48.50260543823240,94.57465362548830,1.536744236946110,42.773441314697300,91.86198425292970,2.6525821685791000,33.44676208496090,64.51151275634770,2.885437488555910,28.279193878173800,58.912418365478500,1.4237093925476100,48.00347137451170,94.27083587646480,1.53567636013031,41.86198043823240,91.61458587646480,1.434506893157960,47.82986068725590,94.7265625,1.5417845249176000,41.757816314697300,91.71875762939450,1.4154216051101700,48.22048568725590,94.31423950195310,1.5292927026748700,42.747398376464800,91.58854675292970,2.6322743892669700,33.93806457519530,64.81757354736330,2.8736231327056900,28.947368621826200,58.59375,2.6691555976867700,32.16817092895510,63.859130859375,2.8121426105499300,28.72121810913090,60.36184310913090,2.6794631481170700,31.819828033447300,63.79469680786130,2.825634002685550,29.20435905456540,60.485198974609400,2.6105239391326900,34.63273239135740,65.56257629394530,2.862927198410030,28.967927932739300,59.04605484008790,2.6499507427215600,33.491058349609400,64.52359771728520,2.8831801414489700,28.340871810913100,58.727386474609400,2.6819119453430200,31.686935424804700,63.782615661621100,2.836000680923460,28.690378189086900,60.12541198730470,2.646028518676760,32.70376968383790,64.41889190673830,2.7876036167144800,29.666940689086900,61.215049743652300,0.7217616438865660,74.72212982177730,98.85430145263670,1.1174283027648900,60.6393928527832,96.39186096191410,0.5669128894805910,80.05396270751950,99.30331420898440,0.9247331023216250,68.28741455078130,97.70764923095700,0.6462633013725280,77.90753936767580,99.15431213378910,1.078995943069460,62.34580612182620,96.76192474365230,0.5611255168914800,80.43451690673830,99.29727172851560,0.9212379455566410,67.84539794921880,97.68708801269530,0.6247884631156920,78.79953002929690,99.19660186767580,1.0720453262329100,62.36636734008790,96.77220153808590,0.5385380387306210,81.34060668945310,99.43218231201170,0.8982970714569090,68.62664794921880,97.8515625,0.7439250946044920,73.61669921875,98.6972427368164,1.1151059865951500,61.245887756347700,96.51521301269530,0.6140884160995480,78.16728210449220,99.17646026611330,0.9359843730926510,67.3828125,97.71792602539060
49,0.03550274670124050,99.34896087646480,100.0,3.816965341567990,36.31510543823240,86.34114837646480,0.002521098591387270,100.0,100.0,4.010014533996580,40.364585876464800,87.85157012939450,0.04779534414410590,99.00173950195310,100.0,3.4941835403442400,38.69791793823240,88.07292175292970,0.008133446797728540,99.97830200195310,100.0,3.8193867206573500,37.52604293823240,85.87239837646480,0.0030769852455705400,100.0,100.0,5.411756992340090,21.97779655456540,46.43297576904300,0.0034062762279063500,100.0,100.0,5.096711158752440,24.486019134521500,49.157073974609400,0.0718594565987587,99.56597137451170,100.0,3.1565444469451900,32.421875,85.75521087646480,0.07058485597372060,99.65277862548830,99.97830200195310,3.1631104946136500,33.020835876464800,86.49739837646480,0.05764024332165720,99.73958587646480,100.0,3.468240976333620,29.648439407348600,83.39844512939450,0.07623594254255300,99.4140625,99.97830200195310,3.023770809173580,33.294273376464800,86.79688262939450,1.934203863143920,48.07103729248050,77.35179901123050,3.839840888977050,23.4888973236084,50.524261474609400,0.004441339522600170,100.0,100.0,5.086690902709960,23.180509567260700,47.86184310913090,1.6778870820999100,54.2928466796875,81.63055419921880,3.884758710861210,22.399259567260700,50.904605865478500,0.0033094610553234800,100.0,100.0,5.070534706115720,24.259868621826200,49.8972053527832,0.00016000073810573700,100.0,100.0,3.948489189147950,53.94736862182620,92.63980102539060,1.5092549324035600,58.384342193603500,84.28036499023440,4.139693260192870,22.101152420043900,49.146793365478500,1.8850853443145800,48.828125,78.8337631225586,3.8237464427948,23.3861026763916,51.57278060913090,0.0005855791969224810,99.99395751953130,100.0,3.948760509490970,53.28947448730470,92.63980102539060,0.10189445316791500,96.5407485961914,99.99395751953130,3.4599833488464400,50.75041198730470,91.83799743652340,0.09889964014291760,96.70988464355470,99.9879150390625,3.565812826156620,51.0793571472168,92.48561096191410,0.00013059272896498400,100.0,100.0,4.604617595672610,50.38034439086910,91.25205993652340,0.015400242060422900,99.8610610961914,100.0,3.600161075592040,52.97080612182620,92.54728698730470,0.00012426306784618600,100.0,100.0,3.4549684524536100,56.88733673095700,93.44161224365230,0.13546408712863900,95.37491607666020,99.98590087890630,2.9818029403686500,54.2043571472168,93.22573852539060,1.086898922920230,63.06423568725590,97.15711975097660,1.4687323570251500,46.653648376464800,92.68229675292970,1.070923924446110,63.41145706176760,97.72135162353520,1.4623243808746300,46.966148376464800,92.82552337646480,1.1300091743469200,60.50347137451170,96.76649475097660,1.4630411863327000,46.601566314697300,92.43489837646480,1.07742440700531,63.25954818725590,97.39583587646480,1.4678813219070400,46.770835876464800,92.64323425292970,1.3335262537002600,52.19184112548830,95.68142700195310,1.4820884466171300,44.804691314697300,92.52604675292970,2.3844237327575700,39.34238052368160,70.54002380371090,2.7264480590820300,31.578947067260700,62.109375,1.345409870147710,50.5859375,95.24739837646480,1.4979854822158800,43.997398376464800,92.34375762939450,1.387251377105710,49.00173568725590,94.9435806274414,1.5124619007110600,43.450523376464800,92.27864837646480,1.322036862373350,52.58246612548830,95.8984375,1.4766606092453000,45.052085876464800,92.51302337646480,2.3520314693450900,39.936370849609400,71.13200378417970,2.7029452323913600,31.702302932739300,62.808387756347700,2.3361830711364700,38.75241470336910,71.35953521728520,2.5875425338745100,33.64514923095700,65.8305892944336,2.310457706451420,39.126930236816400,71.87298583984380,2.568342447280880,33.83018112182620,65.8100357055664,2.313955068588260,40.77802658081060,72.22736358642580,2.681352138519290,31.92845344543460,63.88774871826170,2.3728537559509300,39.352447509765600,70.79977416992190,2.7140092849731400,31.332237243652300,62.438323974609400,2.3271374702453600,39.181297302246100,71.71391296386720,2.5742719173431400,33.655426025390600,66.08758544921880,2.297171115875240,39.79341125488280,71.9434585571289,2.5490729808807400,34.118011474609400,66.37541198730470,0.4504474103450780,84.07095336914060,99.74226379394530,1.3057548999786400,60.8347053527832,95.92927551269530,0.32985883951187100,88.82892608642580,99.82683563232420,1.0736161470413200,68.00987243652340,97.17311096191410,0.35260316729545600,88.48662567138670,99.85301208496090,1.237038254737850,62.45888137817380,96.51521301269530,0.3135346472263340,89.50346374511720,99.86307525634770,1.0253485441207900,68.22573852539060,97.43009948730470,0.2710214853286740,91.7928466796875,99.9234848022461,1.2452380657196000,62.64391326904300,96.53577423095700,0.2757110595703130,91.17267608642580,99.88723754882810,1.0399552583694500,68.42105102539060,97.39926147460940,0.5190428495407100,81.35067749023440,99.56909942626950,1.2816693782806400,61.11225509643560,96.19654846191410,0.43272024393081700,84.6468276977539,99.6738052368164,1.060383677482610,66.88938903808590,97.2759017944336
59,0.0049879904836416200,100.0,100.0,4.202040195465090,37.747398376464800,86.04167175292970,0.0011100491974502800,100.0,100.0,4.206851959228520,40.33854293823240,87.70833587646480,0.007217371836304670,99.95659637451170,100.0,3.8983542919158900,38.281253814697300,87.50000762939450,0.001973244594410060,100.0,100.0,4.143545150756840,37.421878814697300,85.49479675292970,0.002226306824013590,100.0,100.0,5.5175909996032700,21.895559310913100,46.484375,0.002453097142279150,100.0,100.0,5.206767559051510,24.32154655456540,49.0234375,0.01989053748548030,100.0,100.0,3.605846643447880,32.747398376464800,85.42969512939450,0.02072720415890220,100.0,100.0,3.6253774166107200,32.5390625,85.95052337646480,0.018026510253548600,100.0,100.0,3.9030587673187300,29.54427146911620,83.15104675292970,0.020569028332829500,100.0,100.0,3.4717698097229000,33.372398376464800,85.96354675292970,1.7430685758590700,52.36186981201170,82.0352783203125,4.343727111816410,22.08059310913090,48.97203826904300,0.0031195245683193200,100.0,100.0,5.215623378753660,23.036596298217800,47.83100509643560,1.290391206741330,63.91551208496090,88.0094223022461,4.409127712249760,22.4095401763916,49.876644134521500,0.0023238356225192500,100.0,100.0,5.170413494110110,24.249589920043900,49.486019134521500,9.91543784039095E-05,100.0,100.0,4.048946380615230,53.89596939086910,92.5884017944336,1.134415864944460,67.69490814208980,90.56660461425780,4.748275279998780,21.607730865478500,47.964637756347700,1.751408576965330,51.96721649169920,81.98694610595700,4.167247772216800,22.697368621826200,50.62705612182620,0.00020485361164901400,100.0,100.0,4.044497013092040,53.38199234008790,92.67063903808590,0.015635455027222600,99.62346649169920,100.0,4.026997089385990,51.31578826904300,91.7865982055664,0.0036807977594435200,99.991943359375,100.0,4.093456268310550,51.58306121826170,92.08470153808590,8.63961322465912E-05,100.0,100.0,4.703571319580080,50.33922576904300,91.2109375,0.0018308000871911600,100.0,100.0,3.994783639907840,53.238075256347700,92.7323226928711,8.5685976955574E-05,100.0,100.0,3.5271358489990200,56.88733673095700,93.42105102539060,0.01773388870060440,99.58319854736330,100.0,3.5395021438598600,55.11924362182620,93.32853698730470,0.96919184923172,68.59809112548830,97.93836975097660,1.4643813371658300,47.56510543823240,92.86458587646480,0.9752358198165890,67.2092056274414,97.98177337646480,1.4683986902236900,46.848960876464800,92.81250762939450,1.0611886978149400,64.17100524902340,97.35243225097660,1.4722037315368700,46.19791793823240,92.73438262939450,0.9668468832969670,68.51128387451170,98.0685806274414,1.4653351306915300,47.044273376464800,93.15104675292970,1.264612078666690,54.07986068725590,96.18055725097660,1.4560540914535500,45.234378814697300,92.81250762939450,2.0601909160614000,46.72196960449220,77.41422271728520,2.577889919281010,34.4675178527832,65.76891326904300,1.2677780389785800,54.2100715637207,96.18055725097660,1.4560027122497600,44.94791793823240,92.95573425292970,1.3166402578353900,52.01823043823240,95.5295181274414,1.4811819791793800,44.153648376464800,92.64323425292970,1.311635971069340,51.32378387451170,95.55121612548830,1.4845168590545700,44.973960876464800,92.38282012939450,2.0492494106292700,46.691768646240200,77.56523895263670,2.5727105140686000,34.54975509643560,66.07730102539060,1.8992908000946000,48.505958557128900,80.32779693603520,2.375178098678590,38.024261474609400,69.921875,1.9352153539657600,47.473018646240200,79.82643127441410,2.3948965072631800,37.037418365478500,69.61348724365230,2.02610445022583,47.39650344848630,77.9941177368164,2.573448896408080,34.303043365478500,65.76891326904300,2.12383770942688,44.7225341796875,76.13361358642580,2.6144943237304700,33.15172576904300,64.88487243652340,1.9007103443145800,48.79993438720700,80.42444610595700,2.3651280403137200,38.147613525390600,70.2713851928711,1.9507269859314000,46.84882354736330,79.08142852783200,2.3951542377471900,37.623355865478500,69.50041198730470,0.181945338845253,94.29767608642580,99.95972442626950,1.5203838348388700,62.54111862182620,95.703125,0.17790693044662500,94.3882827758789,99.98187255859380,1.308121681213380,66.8071517944336,96.79276275634770,0.09501845389604570,97.65625,99.9959716796875,1.5052905082702600,62.818668365478500,96.33018493652340,0.11282660067081500,97.04816436767580,99.99395751953130,1.279759407043460,67.91735076904300,96.94696044921880,0.026523582637310000,99.94160461425780,100.0,1.5426907539367700,63.82606887817380,95.87787628173830,0.07042364776134490,98.63683319091800,99.99798583984380,1.2745875120163000,69.20230102539060,97.2553482055664,0.24305641651153600,91.79888916015630,99.94361877441410,1.629111886024480,59.888980865478500,95.1171875,0.2361142784357070,91.99017333984380,99.9154281616211,1.2000576257705700,67.65008544921880,97.30674743652340
69,0.0024647307582199600,100.0,100.0,4.462063312530520,37.395835876464800,85.91146087646480,0.0007197794620878990,100.0,100.0,4.3163909912109400,40.130210876464800,87.68229675292970,0.010799259878695000,99.84809112548830,100.0,4.167152404785160,38.763023376464800,87.07032012939450,0.001124825794249770,100.0,100.0,4.282682418823240,37.356773376464800,85.44271087646480,0.001754359225742520,100.0,100.0,5.597477436065670,21.813322067260700,46.23766326904300,0.0019066274398937800,100.0,100.0,5.289730072021480,24.352384567260700,48.9309196472168,0.009958735667169090,100.0,100.0,3.8535242080688500,32.513023376464800,85.07813262939450,0.010312673635780800,100.0,100.0,3.874793529510500,32.68229293823240,85.55989837646480,0.009543183259665970,100.0,100.0,4.151736259460450,29.73958396911620,83.00782012939450,0.010134992189705400,100.0,100.0,3.7234838008880600,33.333335876464800,85.67708587646480,1.3088524341583300,62.93492126464840,89.08061981201170,4.944688320159910,21.8236026763916,49.47574234008790,0.0023874668404460000,100.0,100.0,5.315832614898680,22.964637756347700,47.779605865478500,1.0885509252548200,68.6150894165039,91.7243881225586,5.255934238433840,21.49465560913090,47.789886474609400,0.0018011074280366300,100.0,100.0,5.246431827545170,24.249589920043900,49.4140625,7.26074067642912E-05,100.0,100.0,4.1179351806640600,53.95764923095700,92.5678482055664,0.6350566744804380,81.99903106689450,96.53471374511720,5.8620686531066900,20.703125,46.484375,1.2452154159545900,64.00209045410160,89.74911499023440,4.823189735412600,22.36842155456540,50.462581634521500,9.50796529650688E-05,100.0,100.0,4.143342971801760,53.35115051269530,92.71176147460940,0.0009610036504454910,100.0,100.0,4.181212425231930,51.76809310913090,91.70436096191410,0.0009500519372522830,100.0,100.0,4.299113750457760,51.80921173095700,92.21833801269530,6.5214597270824E-05,100.0,100.0,4.776077747344970,50.35978698730470,91.2006607055664,0.0010906067909672900,100.0,100.0,4.195957660675050,53.29975509643560,92.7837142944336,6.56082629575394E-05,100.0,100.0,3.5811033248901400,56.87705612182620,93.41077423095700,0.0012342031113803400,100.0,100.0,3.744408369064330,55.6640625,93.53412628173830,0.8108981251716610,75.75955200195310,98.76302337646480,1.4472061395645100,48.085941314697300,93.15104675292970,0.8379510045051580,74.06684112548830,98.6545181274414,1.4624863862991300,47.695316314697300,93.16407012939450,0.9872081875801090,66.92708587646480,97.93836975097660,1.4790585041046100,46.341148376464800,92.56510925292970,0.8273148536682130,74.69618225097660,98.76302337646480,1.464720606803890,47.60416793823240,92.89063262939450,1.1793274879455600,57.9210090637207,97.0920181274414,1.4214906692504900,47.109378814697300,93.69792175292970,1.7045844793319700,55.44055938720700,84.44144439697270,2.490553379058840,35.88610076904300,67.35197448730470,1.1870453357696500,57.46527862548830,97.00521087646480,1.4220393896102900,46.640628814697300,93.28125762939450,1.2423511743545500,54.66579818725590,96.15885162353520,1.440643310546880,45.976566314697300,93.29427337646480,1.1777222156524700,57.63888931274410,96.78819274902340,1.4181318283081100,47.239585876464800,93.54167175292970,1.6946871280670200,55.43451690673830,84.2904281616211,2.495718479156490,36.16365051269530,68.11266326904300,1.5394322872161900,56.68894958496090,86.91607666015630,2.4214816093444800,37.4074821472168,70.05551147460940,1.4592134952545200,59.28640365600590,88.53897857666020,2.3498752117157000,39.3503303527832,71.19654846191410,1.650156855583190,56.9950065612793,85.38780212402340,2.4793124198913600,36.37952423095700,68.07154846191410,1.7933889627456700,52.629669189453100,82.45811462402340,2.5306687355041500,35.10485076904300,67.3828125,1.4801579713821400,59.03672409057620,88.01948547363280,2.3815815448761000,38.980262756347700,70.68256378173830,1.557755708694460,56.531890869140600,86.88385772705080,2.3586313724517800,39.03166198730470,70.1171875,0.019154060631990400,99.85301208496090,100.0,1.7679340839386000,63.42516326904300,95.84703826904300,0.06319601833820340,98.36299896240230,100.0,1.5717335939407300,67.0024642944336,96.15542602539060,0.00954244751483202,99.99395751953130,100.0,1.693543553352360,64.18585205078130,96.40213775634770,0.06278494000434880,98.28849792480470,100.0,1.5661317110061600,66.86883544921880,96.52549743652340,0.006666588131338360,99.99798583984380,100.0,1.7281866073608400,64.00082397460940,95.83676147460940,0.011015869677066800,99.97785186767580,100.0,1.4786673784256000,68.80139923095700,97.00863647460940,0.045288506895303700,99.0838394165039,100.0,1.8350083827972400,61.71875,95.40501403808590,0.07279278337955480,97.9623031616211,99.9959716796875,1.3934117555618300,68.1537857055664,97.09087371826170
79,0.0010308150667697200,100.0,100.0,4.643289089202880,37.382816314697300,85.78125762939450,0.0005320804193615910,100.0,100.0,4.395511627197270,40.10416793823240,87.59114837646480,0.023792771622538600,99.86978912353520,100.0,4.397780895233150,38.54166793823240,87.08333587646480,0.0007795587298460310,100.0,100.0,4.3751397132873500,37.304691314697300,85.32552337646480,0.0014475478092208500,100.0,100.0,5.664015769958500,21.78248405456540,46.09375,0.0015685426769778100,100.0,100.0,5.3559746742248500,24.249589920043900,48.828125,0.006378151476383210,100.0,100.0,4.0164794921875,32.473960876464800,84.75260925292970,0.006679224316030740,100.0,100.0,4.04493522644043,32.734375,85.32552337646480,0.006262482143938540,100.0,100.0,4.32067346572876,29.726564407348600,82.95573425292970,0.006461015436798330,100.0,100.0,3.8888297080993700,33.359375,85.52083587646480,0.9957246780395510,70.81185150146480,93.57482147216800,5.925422668457030,21.155427932739300,47.91324234008790,0.0019273394718766200,100.0,100.0,5.3948283195495600,22.964637756347700,47.5534553527832,0.9179491400718690,72.91800689697270,94.54534149169920,6.147371292114260,20.836759567260700,46.597450256347700,0.001472496660426260,100.0,100.0,5.308151721954350,24.105674743652300,49.352386474609400,5.75186240894254E-05,100.0,100.0,4.171755313873290,54.019325256347700,92.5884017944336,0.3514951169490810,90.3410873413086,98.9348373413086,6.963648796081540,19.222862243652300,45.1171875,1.0539829730987500,69.2090835571289,93.31708526611330,6.075565814971920,21.073190689086900,47.9440803527832,6.77819989505224E-05,100.0,100.0,4.213632106781010,53.31003189086910,92.72203826904300,0.0006330597097985450,100.0,100.0,4.299229621887210,51.881168365478500,91.67352294921880,0.000665638770442456,100.0,100.0,4.425179958343510,51.93256759643560,92.1463851928711,5.25464529346209E-05,100.0,100.0,4.833802700042730,50.42146301269530,91.2109375,0.0007814691052772110,100.0,100.0,4.336287975311280,53.29975509643560,92.7631607055664,5.32114754605573E-05,100.0,100.0,3.6240386962890600,56.84621810913090,93.3696517944336,0.0007921169162727890,100.0,100.0,3.8660459518432600,55.746299743652300,93.53412628173830,0.7042329907417300,79.60069274902340,99.2404556274414,1.4744545221328700,47.578128814697300,93.13802337646480,0.7115458846092220,78.94965362548830,99.13194274902340,1.472678542137150,47.552085876464800,93.34635925292970,0.8815940022468570,72.265625,98.2638931274414,1.5003336668014500,46.562503814697300,92.38282012939450,0.7262787222862240,79.1015625,99.11024475097660,1.4900661706924400,47.33073043823240,93.09896087646480,1.1003949642181400,60.48176956176760,97.39583587646480,1.3974577188491800,47.773441314697300,93.98438262939450,1.3121609687805200,65.36726379394530,90.7317123413086,2.541045665740970,36.2253303527832,67.54728698730470,1.1246083974838300,59.24479293823240,97.0920181274414,1.4108890295028700,47.304691314697300,93.98438262939450,1.1653045415878300,58.59375,96.76649475097660,1.4034209251403800,47.79948043823240,93.81510925292970,1.1073222160339400,60.98090362548830,97.43923950195310,1.3971056938171400,47.786460876464800,93.60677337646480,1.326403260231020,64.92428588867190,90.6934585571289,2.5455126762390100,36.34868621826170,68.19490051269530,1.0243892669677700,71.23268127441410,94.71044921875,2.5818674564361600,38.09621810913090,68.89391326904300,0.9936932921409610,72.452880859375,95.20376586914060,2.628671884536740,37.890625,68.79112243652340,1.1841009855270400,69.75475311279300,92.87210083007810,2.50190806388855,37.14021301269530,68.11266326904300,1.611058235168460,55.93387222290040,85.48445129394530,2.672569513320920,34.303043365478500,65.4296875,0.9234028458595280,75.35437774658200,95.890380859375,2.5731115341186500,38.538238525390600,68.91447448730470,1.2360888719558700,64.73703002929690,91.89151000976560,2.624694347381590,36.31784439086910,66.71463775634770,0.003982284106314180,100.0,100.0,1.840201497077940,63.82606887817380,95.83676147460940,0.004870483186095950,100.0,100.0,1.6367034912109400,68.40049743652340,96.50493621826170,0.0032280264422297500,100.0,100.0,1.7763516902923600,64.67927551269530,96.484375,0.005025967489928010,100.0,100.0,1.5684237480163600,68.97615051269530,96.8338851928711,0.0033782669343054300,100.0,100.0,1.8167845010757400,63.9699821472168,95.79563903808590,0.004348783288151030,100.0,100.0,1.575806975364690,68.80139923095700,96.93667602539060,0.004444818012416360,100.0,100.0,1.901422381401060,63.0859375,95.75452423095700,0.006454624701291320,99.991943359375,100.0,1.498250961303710,69.62376403808590,97.2245101928711
89,0.0006721873069182040,100.0,100.0,4.741978645324710,37.513023376464800,85.65104675292970,0.0004207006422802810,100.0,100.0,4.457435607910160,40.14323043823240,87.61719512939450,0.016653133556246800,99.89149475097660,99.97830200195310,4.518073081970220,38.38541793823240,86.70573425292970,0.0005927308229729530,100.0,100.0,4.444901466369630,37.343753814697300,85.26042175292970,0.001230890746228400,100.0,100.0,5.719953536987310,21.8236026763916,46.032073974609400,0.0013304820749908700,100.0,100.0,5.413254261016850,24.085115432739300,48.79728698730470,0.004593770019710060,100.0,100.0,4.139641761779790,32.56510543823240,84.72657012939450,0.004836659412831070,100.0,100.0,4.173012733459470,32.83854293823240,85.28646087646480,0.0045736003667116200,100.0,100.0,4.448934078216550,29.73958396911620,82.82552337646480,0.004645862150937320,100.0,100.0,4.0117926597595200,33.294273376464800,85.41667175292970,0.8409732580184940,74.96979522705080,95.93669128417970,6.781330585479740,20.8984375,47.193668365478500,0.0016100344946607900,100.0,100.0,5.46335506439209,22.831003189086900,47.5637321472168,0.866436779499054,74.8006591796875,95.72930145263670,6.849442958831790,20.836759567260700,46.12458801269530,0.0012455920223146700,100.0,100.0,5.360186576843260,24.085115432739300,49.3215446472168,4.76701061415952E-05,100.0,100.0,4.215570449829100,54.05016326904300,92.578125,0.15360073745250700,96.30516815185550,99.87113189697270,8.155121803283690,19.42845344543460,44.71628189086910,0.9877464771270750,71.92332458496090,94.60575103759770,6.665456771850590,21.792762756347700,47.61513137817380,5.31724544998724E-05,100.0,100.0,4.267183780670170,53.238075256347700,92.72203826904300,0.00048268833779729900,100.0,100.0,4.386388301849370,51.97368621826170,91.76603698730470,0.0005144943133927880,100.0,100.0,4.521029949188230,51.8503303527832,92.09498596191410,4.40876683569513E-05,100.0,100.0,4.881358623504640,50.42146301269530,91.2212142944336,0.0006069215596653520,100.0,100.0,4.446478843688970,53.29975509643560,92.67063903808590,4.47947459178977E-05,100.0,100.0,3.6599860191345200,56.80509948730470,93.37993621826170,0.0005919462419115010,100.0,100.0,3.956848621368410,55.777137756347700,93.5649642944336,0.6035685539245610,83.55034637451170,99.45746612548830,1.513898491859440,47.356773376464800,93.21614837646480,0.5972775816917420,84.24478912353520,99.37065887451170,1.5000683069229100,47.630210876464800,92.78646087646480,0.7746649384498600,75.47743225097660,98.91493225097660,1.499009370803830,47.200523376464800,92.69532012939450,0.6007441878318790,84.04947662353520,99.37065887451170,1.5068937540054300,47.40885543823240,93.20313262939450,1.0168384313583400,64.4748306274414,98.00347137451170,1.376065969467160,48.567710876464800,94.45313262939450,0.9490920305252080,76.14167022705080,95.80178833007810,2.7371058464050300,34.78618621826170,65.28577423095700,1.0221575498580900,64.453125,97.93836975097660,1.3676804304122900,48.997398376464800,94.71354675292970,1.0939096212387100,60.3515625,97.39583587646480,1.3789039850235000,48.606773376464800,94.28385925292970,0.9959209561347960,65.625,98.15538024902340,1.3598206043243400,49.466148376464800,94.38802337646480,0.9160186648368840,77.0256118774414,96.10784149169920,2.7234811782836900,35.084293365478500,65.90254974365230,0.7400055527687070,79.58480834960940,97.51127624511720,3.1380455493927,33.96381759643560,63.53824234008790,0.5508701801300050,86.37443542480470,98.96302795410160,3.0661916732788100,35.49547576904300,65.60443878173830,0.7341046333312990,84.17767333984380,97.91800689697270,2.7155890464782700,35.474918365478500,66.3651351928711,1.1839754581451400,67.55799102783200,92.59825897216800,2.777719020843510,33.6862678527832,64.75123596191410,0.4562733769416810,90.07530212402340,99.38788604736330,3.0530219078064000,36.70846939086910,66.29317474365230,0.94144207239151,72.24951171875,95.46753692626950,3.1243021488189700,33.6965446472168,63.363487243652300,0.0023106043227016900,100.0,100.0,1.8958934545517000,64.0213851928711,95.87787628173830,0.002583830850198870,100.0,100.0,1.6955407857894900,68.87335205078130,96.51521301269530,0.00206594355404377,100.0,100.0,1.8336161375045800,64.95682525634770,96.34046173095700,0.0024454768281430000,100.0,100.0,1.6264842748642000,69.45928955078130,96.82360076904300,0.0023653910029679500,100.0,100.0,1.878345251083370,63.939144134521500,95.78536224365230,0.0028514363802969500,100.0,100.0,1.6428089141845700,68.86307525634770,96.95723724365230,0.0025310993660241400,100.0,100.0,1.964563250541690,63.219573974609400,95.6620101928711,0.0028537646867334800,100.0,100.0,1.55933678150177,69.7162857055664,97.20394897460940
99,0.000499385641887784,100.0,100.0,4.812611103057860,37.44791793823240,85.58594512939450,0.0003471471427474170,100.0,100.0,4.5085649490356400,40.130210876464800,87.53907012939450,0.001114882412366570,100.0,100.0,4.678111553192140,38.398441314697300,86.62760925292970,0.00047619687393307700,100.0,100.0,4.501115322113040,37.395835876464800,85.16927337646480,0.0010709945345297500,100.0,100.0,5.76893949508667,21.741365432739300,45.94983673095700,0.0011561296414583900,100.0,100.0,5.462517261505130,24.105674743652300,48.64309310913090,0.003544779261574150,100.0,100.0,4.238521575927730,32.513023376464800,84.57032012939450,0.0037418603897094700,100.0,100.0,4.2740092277526900,32.8125,85.19532012939450,0.003560668556019660,100.0,100.0,4.551216125488280,29.648439407348600,82.86458587646480,0.00358002632856369,100.0,100.0,4.108719348907470,33.411460876464800,85.32552337646480,0.6094654202461240,81.82989501953130,97.81128692626950,7.504469871521000,21.38157844543460,47.70764923095700,0.001380105852149430,100.0,100.0,5.520343780517580,22.872121810913100,47.543174743652300,0.7018887996673580,80.03583526611330,97.0703125,7.5974202156066900,19.716283798217800,46.06291198730470,0.0010792386019602400,100.0,100.0,5.405040264129640,24.105674743652300,49.3112678527832,4.07419247494545E-05,100.0,100.0,4.253015518188480,54.029605865478500,92.54728698730470,0.030337529256939900,99.76642608642580,99.99798583984380,9.123499870300290,19.34621810913090,44.644325256347700,1.0918985605239900,70.80178833007810,94.42050170898440,7.529025554656980,21.412418365478500,47.60485076904300,4.39182585978415E-05,100.0,100.0,4.310432434082030,53.27919387817380,92.70148468017580,0.0003929954837076370,100.0,100.0,4.458707809448240,51.98396301269530,91.76603698730470,0.0004211747145745900,100.0,100.0,4.599666595458980,51.78865051269530,92.07442474365230,3.79817865905352E-05,100.0,100.0,4.922107696533200,50.472862243652300,91.24177551269530,0.0004948413115926090,100.0,100.0,4.537851810455320,53.2175178527832,92.7323226928711,3.86841093131807E-05,100.0,100.0,3.6909990310668900,56.79481887817380,93.33881378173830,0.000473613734357059,100.0,100.0,4.029935836791990,55.7668571472168,93.59580993652340,0.4838522970676420,89.4748306274414,99.71788024902340,1.5445985794067400,47.21354293823240,93.05989837646480,0.4787907004356380,89.30121612548830,99.67447662353520,1.5379297733306900,47.343753814697300,93.11198425292970,0.6596272587776180,80.6640625,99.45746612548830,1.5241379737854000,46.796878814697300,92.69532012939450,0.5199363827705380,86.30642700195310,99.50086975097660,1.563820481300350,47.356773376464800,93.20313262939450,0.9513731002807620,67.81684112548830,98.50260162353520,1.376151204109190,48.632816314697300,94.40104675292970,0.7274268269538880,81.24798583984380,97.68041229248050,3.0712430477142300,33.23396301269530,62.92146301269530,0.934927225112915,67.55642700195310,98.6328125,1.3544281721115100,49.843753814697300,94.51823425292970,1.0545974969863900,62.52170181274410,97.59114837646480,1.4004311561584500,48.059898376464800,94.20573425292970,0.9218581318855290,68.72830200195310,98.48090362548830,1.350264310836790,50.10416793823240,94.45313262939450,0.5281508564949040,88.88933563232420,99.19660186767580,2.9868505001068100,35.01233673095700,64.86431121826170,0.3569222688674930,91.56531524658200,99.61540985107420,3.5464024543762200,33.63486862182620,63.53824234008790,0.2501383125782010,95.53197479248050,99.8650894165039,3.5312929153442400,34.4777946472168,64.40172576904300,0.3447672128677370,95.74742126464840,99.82280731201170,2.9925010204315200,34.56003189086910,65.08018493652340,0.8137850761413570,78.3847427368164,96.96157836914060,3.0352816581726100,32.98725509643560,63.14761734008790,0.1479381024837490,98.61066436767580,99.97180938720700,3.4857122898101800,35.875823974609400,65.75863647460940,0.48807358741760300,87.08521270751950,98.98719024658200,3.521608829498290,33.41899871826170,62.7981071472168,0.0016847437946125900,100.0,100.0,1.9437247514724700,63.7746696472168,95.91899871826170,0.0018486455082893400,100.0,100.0,1.7504806518554700,68.61636352539060,96.4432601928711,0.0015233691083267300,100.0,100.0,1.8774468898773200,64.87458801269530,96.35073852539060,0.0017368587432429200,100.0,100.0,1.669647216796880,69.46957397460940,96.82360076904300,0.0017998949624598000,100.0,100.0,1.9283831119537400,63.83634948730470,95.82648468017580,0.0021145630162209300,100.0,100.0,1.6949559450149500,68.71916198730470,96.875,0.0017953991191461700,100.0,100.0,2.011568069458010,63.31208801269530,95.6620101928711,0.001895636203698810,100.0,100.0,1.6020967960357700,69.76768493652340,97.2245101928711
